An Axiomatic and an Average-Case Analysis of Algorithms and Heuristics for Metric Properties of Graphs

In recent years, researchers proposed several algorithms that compute metric quantities of real-world complex networks, and that are very efficient in practice, although there is no worst-case guarantee. In this work, we propose an axiomatic framework to analyze the performances of these algorithms, by proving that they are efficient on the class of graphs satisfying certain axioms. Furthermore, we prove that the axioms are verified asymptotically almost surely by several probabilistic models that generate power law random graphs, such as the In recent years, researchers proposed several algorithms that compute metric quantities of real-world complex networks, and that are very efficient in practice, although there is no worst-case guarantee. In this work, we propose an axiomatic framework to analyze the performances of these algorithms, by proving that they are efficient on the class of graphs satisfying certain properties. Furthermore, we prove that these properties are verified asymptotically almost surely by several probabilistic models that generate power law random graphs, such as the Configuration Model, the Chung-Lu model, and the Norros-Reittu model. Thus, our results imply average-case analyses in these models. For example, in our framework, existing algorithms can compute the diameter and the radius of a graph in subquadratic time, and sometimes even in time $n^{1+o(1)}$. Moreover, in some regimes, it is possible to compute the $k$ most central vertices according to closeness centrality in subquadratic time, and to design a distance oracle with sublinear query time and subquadratic space occupancy. In the worst case, it is impossible to obtain comparable results for any of these problems, unless widely-believed conjectures are false.

==> DiameterExact.dat <==
x	SumSH	iFub	SumS
1.0	2	2	2
1.01	2	2	2
1.02	2	2	2
1.03	2	2	2
1.04	2	2	2
1.05	2	2	2
1.06	2	2	2
1.07	2	2	2
1.08	2	2	2
1.09	2	2	2
1.1	2	2	2
1.11	2	2	2
1.12	2	2	2
1.13	2	2	2
1.14	2	2	2
1.15	2	2	2
1.16	2	2	2
1.17	2	2	2
1.18	2	2	2
1.19	2	2	2
1.2	2	2	2
1.21	2	2	2
1.22	2	2	2
1.23	2	2	2
1.24	2	2	2
1.25	2	2	2
1.26	2	2	2
1.27	2	2	2
1.28	2	2	2
1.29	2	2	2
1.3	2	2	2
1.31	2	2	2
1.32	2	2	2
1.33	2	2	2
1.34	2	2.0	2
1.35	2	2.0	2
1.36	2	2.0	2
1.37	2	2.0	2
1.38	2	2.0	2
1.39	2	2.0	2
1.4	2	2.0	2
1.41	2	2.0	2
1.42	2	2.0	2
1.43	2	2.0	2
1.44	2	2.0	2
1.45	2	2.0	2
1.46	2	2.0	2
1.47	2	2.0	2
1.48	2	2.0	2
1.49	2	2.0	2
1.5	2	2.0	2
1.51	2	2.0	2
1.52	2	2.0	2
1.53	2	2.0	2
1.54	2	2.0	2
1.55	2	2.0	2
1.56	2	2.0	2
1.57	2	2.0	2
1.58	2	2.0	2
1.59	2	2.0	2
1.6	2	1.33333333333	2
1.61	2	1.3606557377	2
1.62	2	1.38709677419	2
1.63	2	1.4126984127	2
1.64	2	1.4375	2
1.65	2	1.46153846154	2
1.66	2	1.48484848485	2
1.67	2	1.50746268657	2
1.68	2	1.52941176471	2
1.69	2	1.55072463768	2
1.7	2	1.57142857143	2
1.71	2	1.59154929577	2
1.72	1.80555555556	1.22222222222	1.80555555556
1.73	1.81506849315	1.2602739726	1.81506849315
1.74	1.82432432432	1.2972972973	1.82432432432
1.75	1.83333333333	1.33333333333	1.83333333333
1.76	1.84210526316	1.36842105263	1.84210526316
1.77	1.85064935065	1.4025974026	1.85064935065
1.78	1.57692307692	1.15384615385	1.57692307692
1.79	1.60126582278	1.20253164557	1.60126582278
1.8	1.625	1.25	1.625
1.81	1.64814814815	1.2962962963	1.64814814815
1.82	1.4512195122	1.12195121951	1.4512195122
1.83	1.48795180723	1.18072289157	1.48795180723
1.84	1.52380952381	1.2380952381	1.52380952381
1.85	1.38235294118	1.11764705882	1.38235294118
1.86	1.43023255814	1.18604651163	1.43023255814
1.87	1.3275862069	1.10344827586	1.3275862069
1.88	1.38636363636	1.18181818182	1.38636363636
1.89	1.3202247191	1.13483146067	1.3202247191
1.9	1.27777777778	1.11111111111	1.27777777778
1.91	1.25824175824	1.10989010989	1.25824175824
1.92	1.17391304348	1.04347826087	1.17391304348
1.93	1.20967741935	1.09677419355	1.20967741935
1.94	1.13829787234	1.04255319149	1.13829787234
1.95	1.13157894737	1.05263157895	1.13157894737
1.96	1.10416666667	1.04166666667	1.10416666667
1.97	1.08762886598	1.0412371134	1.08762886598
1.98	1.05102040816	1.02040816327	1.05102040816
1.99	1.02525252525	1.0101010101	1.02525252525
2.0	1	1	1
2.01	1	1	1
2.02	1	1	1
2.03	1	1	1
2.04	1	1	1
2.05	1	1	1
2.06	1	1	1
2.07	1	1	1
2.08	1	1	1
2.09	1	1	1
2.1	1	1	1
2.11	1	1	1
2.12	1	1	1
2.13	1	1	1
2.14	1	1	1
2.15	1	1	1
2.16	1	1	1
2.17	1	1	1
2.18	1	1	1
2.19	1	1	1
2.2	1	1	1
2.21	1	1	1
2.22	1	1	1
2.23	1	1	1
2.24	1	1	1
2.25	1	1	1
2.26	1	1	1
2.27	1	1	1
2.28	1	1	1
2.29	1	1	1
2.3	1	1	1
2.31	1	1	1
2.32	1	1	1
2.33	1	1	1
2.34	1	1	1
2.35	1	1	1
2.36	1	1	1
2.37	1	1	1
2.38	1	1	1
2.39	1	1	1
2.4	1	1	1
2.41	1	1	1
2.42	1	1	1
2.43	1	1	1
2.44	1	1	1
2.45	1	1	1
2.46	1	1	1
2.47	1	1	1
2.48	1	1	1
2.49	1	1	1
2.5	1	1	1
2.51	1	1	1
2.52	1	1	1
2.53	1	1	1
2.54	1	1	1
2.55	1	1	1
2.56	1	1	1
2.57	1	1	1
2.58	1	1	1
2.59	1	1	1
2.6	1	1	1
2.61	1	1	1
2.62	1	1	1
2.63	1	1	1
2.64	1	1	1
2.65	1	1	1
2.66	1	1	1
2.67	1	1	1
2.68	1	1	1
2.69	1	1	1
2.7	1	1	1
2.71	1	1	1
2.72	1	1	1
2.73	1	1	1
2.74	1	1	1
2.75	1	1	1
2.76	1	1	1
2.77	1	1	1
2.78	1	1	1
2.79	1	1	1
2.8	1	1	1
2.81	1	1	1
2.82	1	1	1
2.83	1	1	1
2.84	1	1	1
2.85	1	1	1
2.86	1	1	1
2.87	1	1	1
2.88	1	1	1
2.89	1	1	1
2.9	1	1	1
2.91	1	1	1
2.92	1	1	1
2.93	1	1	1
2.94	1	1	1
2.95	1	1	1
2.96	1	1	1
2.97	1	1	1
2.98	1	1	1
2.99	1	1	1
3.0	1	1.0	1.0
3.01	1	1.00995024876	1.01951219512
3.02	1	1.0198019802	1.0380952381
3.03	1	1.02955665025	1.05581395349
3.04	1	1.03921568627	1.07272727273
3.05	1	1.0487804878	1.08888888889
3.06	1	1.05825242718	1.10434782609
3.07	1	1.06763285024	1.11914893617
3.08	1	1.07692307692	1.13333333333
3.09	1	1.08612440191	1.14693877551
3.1	1	1.09523809524	1.16
3.11	1	1.10426540284	1.17254901961
3.12	1	1.11320754717	1.18461538462
3.13	1	1.1220657277	1.19622641509
3.14	1	1.1308411215	1.20740740741
3.15	1	1.13953488372	1.21818181818
3.16	1	1.14814814815	1.22857142857
3.17	1	1.15668202765	1.23859649123
3.18	1	1.16513761468	1.24827586207
3.19	1	1.17351598174	1.25762711864
3.2	1	1.18181818182	1.26666666667
3.21	1	1.19004524887	1.27540983607
3.22	1	1.1981981982	1.28387096774
3.23	1	1.20627802691	1.29206349206
3.24	1	1.21428571429	1.3
3.25	1	1.22222222222	1.30769230769
3.26	1	1.23008849558	1.31515151515
3.27	1	1.23788546256	1.3223880597
3.28	1	1.24561403509	1.32941176471
3.29	1	1.25327510917	1.33623188406
3.3	1	1.26086956522	1.34285714286
3.31	1	1.2683982684	1.34929577465
3.32	1	1.27586206897	1.35555555556
3.33	1	1.28326180258	1.36164383562
3.34	1	1.2905982906	1.36756756757
3.35	1	1.29787234043	1.37333333333
3.36	1	1.30508474576	1.37894736842
3.37	1	1.31223628692	1.38441558442
3.38	1	1.31932773109	1.38974358974
3.39	1	1.32635983264	1.39493670886
3.4	1	1.33333333333	1.4
3.41	1	1.34024896266	1.4049382716
3.42	1	1.34710743802	1.40975609756
3.43	1	1.35390946502	1.41445783133
3.44	1	1.3606557377	1.41904761905
3.45	1	1.36734693878	1.42352941176
3.46	1	1.37398373984	1.42790697674
3.47	1	1.38056680162	1.43218390805
3.48	1	1.38709677419	1.43636363636
3.49	1	1.39357429719	1.4404494382
3.5	1	1.4	1.44444444444
3.51	1	1.40637450199	1.44835164835
3.52	1	1.4126984127	1.45217391304
3.53	1	1.41897233202	1.45591397849
3.54	1	1.42519685039	1.45957446809
3.55	1	1.43137254902	1.46315789474
3.56	1	1.4375	1.46666666667
3.57	1	1.44357976654	1.47010309278
3.58	1	1.4496124031	1.47346938776
3.59	1	1.4555984556	1.47676767677
3.6	1	1.46153846154	1.48
3.61	1	1.46743295019	1.48316831683
3.62	1	1.47328244275	1.4862745098
3.63	1	1.47908745247	1.48932038835
3.64	1	1.48484848485	1.49230769231
3.65	1	1.49056603774	1.49523809524
3.66	1	1.4962406015	1.49811320755
3.67	1	1.50187265918	1.50093457944
3.68	1	1.50746268657	1.5037037037
3.69	1	1.51301115242	1.50642201835
3.7	1	1.51851851852	1.50909090909
3.71	1	1.52398523985	1.51171171171
3.72	1	1.52941176471	1.51428571429
3.73	1	1.5347985348	1.51681415929
3.74	1	1.5401459854	1.51929824561
3.75	1	1.54545454545	1.52173913043
3.76	1	1.55072463768	1.52413793103
3.77	1	1.5559566787	1.5264957265
3.78	1	1.56115107914	1.52881355932
3.79	1	1.56630824373	1.53109243697
3.8	1	1.57142857143	1.53333333333
3.81	1	1.57651245552	1.53553719008
3.82	1	1.58156028369	1.53770491803
3.83	1	1.58657243816	1.53983739837
3.84	1	1.59154929577	1.54193548387
3.85	1	1.59649122807	1.544
3.86	1	1.6013986014	1.54603174603
3.87	1	1.606271777	1.54803149606
3.88	1	1.61111111111	1.55
3.89	1	1.61591695502	1.5519379845
3.9	1	1.62068965517	1.55384615385
3.91	1	1.62542955326	1.55572519084
3.92	1	1.6301369863	1.55757575758
3.93	1	1.63481228669	1.55939849624
3.94	1	1.63945578231	1.56119402985
3.95	1	1.64406779661	1.56296296296
3.96	1	1.64864864865	1.56470588235
3.97	1	1.6531986532	1.56642335766
3.98	1	1.65771812081	1.56811594203
3.99	1	1.66220735786	1.56978417266
4.0	1	1.66666666667	1.57142857143
4.01	1	1.67109634551	1.57304964539
4.02	1	1.67549668874	1.57464788732
4.03	1	1.6798679868	1.57622377622
4.04	1	1.68421052632	1.57777777778
4.05	1	1.68852459016	1.57931034483
4.06	1	1.69281045752	1.58082191781
4.07	1	1.69706840391	1.58231292517
4.08	1	1.7012987013	1.58378378378
4.09	1	1.70550161812	1.58523489933
4.1	1	1.70967741935	1.58666666667
4.11	1	1.71382636656	1.5880794702
4.12	1	1.71794871795	1.58947368421
4.13	1	1.72204472843	1.5908496732
4.14	1	1.72611464968	1.59220779221
4.15	1	1.73015873016	1.5935483871
4.16	1	1.73417721519	1.59487179487
4.17	1	1.738170347	1.59617834395
4.18	1	1.74213836478	1.59746835443
4.19	1	1.7460815047	1.59874213836
4.2	1	1.75	1.6
4.21	1	1.753894081	1.60124223602
4.22	1	1.75776397516	1.6024691358
4.23	1	1.76160990712	1.6036809816
4.24	1	1.76543209877	1.60487804878
4.25	1	1.76923076923	1.60606060606
4.26	1	1.77300613497	1.60722891566
4.27	1	1.77675840979	1.60838323353
4.28	1	1.78048780488	1.60952380952
4.29	1	1.78419452888	1.61065088757
4.3	1	1.78787878788	1.61176470588
4.31	1	1.7915407855	1.61286549708
4.32	1	1.79518072289	1.61395348837
4.33	1	1.7987987988	1.61502890173
4.34	1	1.80239520958	1.61609195402
4.35	1	1.80597014925	1.61714285714
4.36	1	1.80952380952	1.61818181818
4.37	1	1.81305637982	1.61920903955
4.38	1	1.81656804734	1.6202247191
4.39	1	1.82005899705	1.62122905028
4.4	1	1.82352941176	1.62222222222
4.41	1	1.82697947214	1.62320441989
4.42	1	1.83040935673	1.62417582418
4.43	1	1.83381924198	1.62513661202
4.44	1	1.83720930233	1.62608695652
4.45	1	1.84057971014	1.62702702703
4.46	1	1.84393063584	1.62795698925
4.47	1	1.84726224784	1.62887700535
4.48	1	1.85057471264	1.62978723404
4.49	1	1.85386819484	1.63068783069
4.5	1	1.85714285714	1.63157894737
4.51	1	1.8603988604	1.63246073298
4.52	1	1.86363636364	1.63333333333
4.53	1	1.86685552408	1.63419689119
4.54	1	1.87005649718	1.63505154639
4.55	1	1.87323943662	1.6358974359
4.56	1	1.87640449438	1.63673469388
4.57	1	1.87955182073	1.63756345178
4.58	1	1.88268156425	1.63838383838
4.59	1	1.88579387187	1.6391959799
4.6	1	1.88888888889	1.64
4.61	1	1.891966759	1.6407960199
4.62	1	1.89502762431	1.64158415842
4.63	1	1.89807162534	1.64236453202
4.64	1	1.9010989011	1.6431372549
4.65	1	1.90410958904	1.64390243902
4.66	1	1.90710382514	1.64466019417
4.67	1	1.91008174387	1.64541062802
4.68	1	1.91304347826	1.64615384615
4.69	1	1.91598915989	1.64688995215
4.7	1	1.91891891892	1.64761904762
4.71	1	1.9218328841	1.64834123223
4.72	1	1.9247311828	1.64905660377
4.73	1	1.92761394102	1.64976525822
4.74	1	1.93048128342	1.65046728972
4.75	1	1.93333333333	1.6511627907
4.76	1	1.93617021277	1.65185185185
4.77	1	1.93899204244	1.65253456221
4.78	1	1.9417989418	1.65321100917
4.79	1	1.94459102902	1.65388127854
4.8	1	1.94736842105	1.65454545455
4.81	1	1.9501312336	1.65520361991
4.82	1	1.95287958115	1.65585585586
4.83	1	1.95561357702	1.65650224215
4.84	1	1.95833333333	1.65714285714
4.85	1	1.96103896104	1.65777777778
4.86	1	1.96373056995	1.65840707965
4.87	1	1.96640826873	1.659030837
4.88	1	1.96907216495	1.65964912281
4.89	1	1.97172236504	1.66026200873
4.9	1	1.97435897436	1.66086956522
4.91	1	1.97698209719	1.66147186147
4.92	1	1.97959183673	1.66206896552
4.93	1	1.98218829517	1.66266094421
4.94	1	1.9847715736	1.66324786325
4.95	1	1.98734177215	1.66382978723
4.96	1	1.9898989899	1.66440677966
4.97	1	1.99244332494	1.66497890295
4.98	1	1.99497487437	1.66554621849
4.99	1	1.99749373434	1.66610878661
5.0	1	2	1.66666666667
5.01	1	2	1.66721991701
5.02	1	2	1.66776859504
5.03	1	2	1.6683127572
5.04	1	2	1.66885245902
5.05	1	2	1.6693877551
5.06	1	2	1.66991869919
5.07	1	2	1.67044534413
5.08	1	2	1.67096774194
5.09	1	2	1.67148594378
5.1	1	2	1.672
5.11	1	2	1.67250996016
5.12	1	2	1.67301587302
5.13	1	2	1.67351778656
5.14	1	2	1.67401574803
5.15	1	2	1.67450980392
5.16	1	2	1.675
5.17	1	2	1.67548638132
5.18	1	2	1.67596899225
5.19	1	2	1.67644787645
5.2	1	2	1.67692307692
5.21	1	2	1.67739463602
5.22	1	2	1.67786259542
5.23	1	2	1.6783269962
5.24	1	2	1.67878787879
5.25	1	2	1.67924528302
5.26	1	2	1.67969924812
5.27	1	2	1.68014981273
5.28	1	2	1.68059701493
5.29	1	2	1.68104089219
5.3	1	2	1.68148148148
5.31	1	2	1.68191881919
5.32	1	2	1.68235294118
5.33	1	2	1.68278388278
5.34	1	2	1.68321167883
5.35	1	2	1.68363636364
5.36	1	2	1.68405797101
5.37	1	2	1.6844765343
5.38	1	2	1.68489208633
5.39	1	2	1.6853046595
5.4	1	2	1.68571428571
5.41	1	2	1.68612099644
5.42	1	2	1.6865248227
5.43	1	2	1.68692579505
5.44	1	2	1.68732394366
5.45	1	2	1.68771929825
5.46	1	2	1.68811188811
5.47	1	2	1.68850174216
5.48	1	2	1.68888888889
5.49	1	2	1.6892733564


==> DiameterRelativeErrors.dat <==
x	Sampl	2-Sweep	SumSH	RW
1.0	0.0	0.666666666667	0	0.666666666667
1.01	0.0	0.666666666667	0	0.666666666667
1.02	0.0	0.666666666667	0	0.666666666667
1.03	0.0	0.666666666667	0	0.666666666667
1.04	0.0	0.666666666667	0	0.666666666667
1.05	0.0	0.666666666667	0	0.666666666667
1.06	0.0	0.666666666667	0	0.666666666667
1.07	0.0	0.666666666667	0	0.666666666667
1.08	0.0	0.666666666667	0	0.666666666667
1.09	0.0	0.666666666667	0	0.666666666667
1.1	0.0	0.666666666667	0	0.666666666667
1.11	0.0	0.666666666667	0	0.666666666667
1.12	0.0	0.666666666667	0	0.666666666667
1.13	0.0	0.666666666667	0	0.666666666667
1.14	0.0	0.666666666667	0	0.666666666667
1.15	0.0	0.666666666667	0	0.666666666667
1.16	0.0	0.666666666667	0	0.666666666667
1.17	0.0	0.666666666667	0	0.666666666667
1.18	0.0	0.666666666667	0	0.666666666667
1.19	0.0	0.666666666667	0	0.666666666667
1.2	0.0	0.666666666667	0	0.666666666667
1.21	0.0	0.666666666667	0	0.666666666667
1.22	0.0	0.666666666667	0	0.666666666667
1.23	0.0	0.666666666667	0	0.666666666667
1.24	0.0	0.666666666667	0	0.666666666667
1.25	0.0	0.666666666667	0	0.666666666667
1.26	0.0	0.666666666667	0	0.666666666667
1.27	0.0	0.666666666667	0	0.666666666667
1.28	0.0	0.666666666667	0	0.666666666667
1.29	0.0	0.666666666667	0	0.666666666667
1.3	0.0	0.666666666667	0	0.666666666667
1.31	0.0	0.666666666667	0	0.666666666667
1.32	0.0	0.666666666667	0	0.666666666667
1.33	0.0	0.666666666667	0	0.666666666667
1.34	0.0	0.666666666667	0	0.666666666667
1.35	0.0	0.666666666667	0	0.666666666667
1.36	0.0	0.666666666667	0	0.666666666667
1.37	0.0	0.666666666667	0	0.666666666667
1.38	0.0	0.666666666667	0	0.666666666667
1.39	0.0	0.666666666667	0	0.666666666667
1.4	0.0	0.666666666667	0	0.666666666667
1.41	0.0	0.666666666667	0	0.666666666667
1.42	0.0	0.666666666667	0	0.666666666667
1.43	0.0	0.666666666667	0	0.666666666667
1.44	0.0	0.666666666667	0	0.666666666667
1.45	0.0	0.666666666667	0	0.666666666667
1.46	0.0	0.666666666667	0	0.666666666667
1.47	0.0	0.666666666667	0	0.666666666667
1.48	0.0	0.666666666667	0	0.666666666667
1.49	0.0	0.666666666667	0	0.666666666667
1.5	0.25	0.25	0	0.25
1.51	0.25	0.25	0	0.25
1.52	0.25	0.25	0	0.25
1.53	0.25	0.25	0	0.25
1.54	0.25	0.25	0	0.25
1.55	0.25	0.25	0	0.25
1.56	0.25	0.25	0	0.25
1.57	0.25	0.25	0	0.25
1.58	0.25	0.25	0	0.25
1.59	0.25	0.25	0	0.25
1.6	0.25	0.25	0	0.25
1.61	0.25	0.25	0	0.25
1.62	0.25	0.25	0	0.25
1.63	0.25	0.25	0	0.25
1.64	0.25	0.25	0	0.25
1.65	0.25	0.25	0	0.25
1.66	0.25	0.25	0	0.25
1.67	0.4	0.4	0	0.4
1.68	0.4	0.4	0	0.4
1.69	0.4	0.4	0	0.4
1.7	0.4	0.4	0	0.4
1.71	0.4	0.4	0	0.4
1.72	0.4	0.4	0	0.4
1.73	0.4	0.4	0	0.4
1.74	0.4	0.4	0	0.4
1.75	0.5	0.166666666667	0	0.166666666667
1.76	0.5	0.166666666667	0	0.166666666667
1.77	0.5	0.166666666667	0	0.166666666667
1.78	0.5	0.166666666667	0	0.166666666667
1.79	0.5	0.166666666667	0	0.166666666667
1.8	0.571428571429	0.285714285714	0	0.285714285714
1.81	0.571428571429	0.285714285714	0	0.285714285714
1.82	0.571428571429	0.285714285714	0	0.285714285714
1.83	0.571428571429	0.285714285714	0	0.285714285714
1.84	0.625	0.125	0	0.125
1.85	0.625	0.125	0	0.125
1.86	0.666666666667	0.222222222222	0	0.222222222222
1.87	0.666666666667	0.222222222222	0	0.222222222222
1.88	0.7	0.1	0	0.1
1.89	0.727272727273	0.181818181818	0	0.181818181818
1.9	0.75	0.0833333333333	0	0.0833333333333
1.91	0.769230769231	0.153846153846	0	0.153846153846
1.92	0.785714285714	0.0714285714286	0	0.0714285714286
1.93	0.8125	0.0625	0	0.0625
1.94	0.833333333333	0.0555555555556	0	0.0555555555556
1.95	0.863636363636	0.0454545454545	0	0.0454545454545
1.96	0.888888888889	0.0740740740741	0	0.0740740740741
1.97	0.914285714286	0.0571428571429	0	0.0571428571429
1.98	0.942307692308	0.0192307692308	0	0.0192307692308
1.99	0.970588235294	0.00980392156863	0	0.00980392156863
2.0	0.500000000000000	0	0	0
2.01	0.500000000000000	0	0	0
2.02	0.500000000000000	0	0	0
2.03	0.500000000000000	0	0	0
2.04	0.500000000000000	0	0	0
2.05	0.500000000000000	0	0	0
2.06	0.500000000000000	0	0	0
2.07	0.500000000000000	0	0	0
2.08	0.500000000000000	0	0	0
2.09	0.500000000000000	0	0	0
2.1	0.500000000000000	0	0	0
2.11	0.500000000000000	0	0	0
2.12	0.500000000000000	0	0	0
2.13	0.500000000000000	0	0	0
2.14	0.500000000000000	0	0	0
2.15	0.500000000000000	0	0	0
2.16	0.500000000000000	0	0	0
2.17	0.500000000000000	0	0	0
2.18	0.500000000000000	0	0	0
2.19	0.500000000000000	0	0	0
2.2	0.500000000000000	0	0	0
2.21	0.500000000000000	0	0	0
2.22	0.500000000000000	0	0	0
2.23	0.500000000000000	0	0	0
2.24	0.500000000000000	0	0	0
2.25	0.500000000000000	0	0	0
2.26	0.500000000000000	0	0	0
2.27	0.500000000000000	0	0	0
2.28	0.500000000000000	0	0	0
2.29	0.500000000000000	0	0	0
2.3	0.500000000000000	0	0	0
2.31	0.500000000000000	0	0	0
2.32	0.500000000000000	0	0	0
2.33	0.500000000000000	0	0	0
2.34	0.500000000000000	0	0	0
2.35	0.500000000000000	0	0	0
2.36	0.500000000000000	0	0	0
2.37	0.500000000000000	0	0	0
2.38	0.500000000000000	0	0	0
2.39	0.500000000000000	0	0	0
2.4	0.500000000000000	0	0	0
2.41	0.500000000000000	0	0	0
2.42	0.500000000000000	0	0	0
2.43	0.500000000000000	0	0	0
2.44	0.500000000000000	0	0	0
2.45	0.500000000000000	0	0	0
2.46	0.500000000000000	0	0	0
2.47	0.500000000000000	0	0	0
2.48	0.500000000000000	0	0	0
2.49	0.500000000000000	0	0	0
2.5	0.500000000000000	0	0	0
2.51	0.500000000000000	0	0	0
2.52	0.500000000000000	0	0	0
2.53	0.500000000000000	0	0	0
2.54	0.500000000000000	0	0	0
2.55	0.500000000000000	0	0	0
2.56	0.500000000000000	0	0	0
2.57	0.500000000000000	0	0	0
2.58	0.500000000000000	0	0	0
2.59	0.500000000000000	0	0	0
2.6	0.500000000000000	0	0	0
2.61	0.500000000000000	0	0	0
2.62	0.500000000000000	0	0	0
2.63	0.500000000000000	0	0	0
2.64	0.500000000000000	0	0	0
2.65	0.500000000000000	0	0	0
2.66	0.500000000000000	0	0	0
2.67	0.500000000000000	0	0	0
2.68	0.500000000000000	0	0	0
2.69	0.500000000000000	0	0	0
2.7	0.500000000000000	0	0	0
2.71	0.500000000000000	0	0	0
2.72	0.500000000000000	0	0	0
2.73	0.500000000000000	0	0	0
2.74	0.500000000000000	0	0	0
2.75	0.500000000000000	0	0	0
2.76	0.500000000000000	0	0	0
2.77	0.500000000000000	0	0	0
2.78	0.500000000000000	0	0	0
2.79	0.500000000000000	0	0	0
2.8	0.500000000000000	0	0	0
2.81	0.500000000000000	0	0	0
2.82	0.500000000000000	0	0	0
2.83	0.500000000000000	0	0	0
2.84	0.500000000000000	0	0	0
2.85	0.500000000000000	0	0	0
2.86	0.500000000000000	0	0	0
2.87	0.500000000000000	0	0	0
2.88	0.500000000000000	0	0	0
2.89	0.500000000000000	0	0	0
2.9	0.500000000000000	0	0	0
2.91	0.500000000000000	0	0	0
2.92	0.500000000000000	0	0	0
2.93	0.500000000000000	0	0	0
2.94	0.500000000000000	0	0	0
2.95	0.500000000000000	0	0	0
2.96	0.500000000000000	0	0	0
2.97	0.500000000000000	0	0	0
2.98	0.500000000000000	0	0	0
2.99	0.500000000000000	0	0	0
3.0	0.166666666666667	0	0	0
3.01	0.166666666666667	0	0	0
3.02	0.166666666666667	0	0	0
3.03	0.166666666666667	0	0	0
3.04	0.166666666666667	0	0	0
3.05	0.166666666666667	0	0	0
3.06	0.166666666666667	0	0	0
3.07	0.166666666666667	0	0	0
3.08	0.166666666666667	0	0	0
3.09	0.166666666666667	0	0	0
3.1	0.166666666666667	0	0	0
3.11	0.166666666666667	0	0	0
3.12	0.166666666666667	0	0	0
3.13	0.166666666666667	0	0	0
3.14	0.166666666666667	0	0	0
3.15	0.166666666666667	0	0	0
3.16	0.166666666666667	0	0	0
3.17	0.166666666666667	0	0	0
3.18	0.166666666666667	0	0	0
3.19	0.166666666666667	0	0	0
3.2	0.166666666666667	0	0	0
3.21	0.166666666666667	0	0	0
3.22	0.166666666666667	0	0	0
3.23	0.166666666666667	0	0	0
3.24	0.166666666666667	0	0	0
3.25	0.166666666666667	0	0	0
3.26	0.166666666666667	0	0	0
3.27	0.166666666666667	0	0	0
3.28	0.166666666666667	0	0	0
3.29	0.166666666666667	0	0	0
3.3	0.166666666666667	0	0	0
3.31	0.166666666666667	0	0	0
3.32	0.166666666666667	0	0	0
3.33	0.166666666666667	0	0	0
3.34	0.166666666666667	0	0	0
3.35	0.166666666666667	0	0	0
3.36	0.166666666666667	0	0	0
3.37	0.166666666666667	0	0	0
3.38	0.166666666666667	0	0	0
3.39	0.166666666666667	0	0	0
3.4	0.166666666666667	0	0	0
3.41	0.166666666666667	0	0	0
3.42	0.166666666666667	0	0	0
3.43	0.166666666666667	0	0	0
3.44	0.166666666666667	0	0	0
3.45	0.166666666666667	0	0	0
3.46	0.166666666666667	0	0	0
3.47	0.166666666666667	0	0	0
3.48	0.166666666666667	0	0	0
3.49	0.166666666666667	0	0	0
3.5	0.166666666666667	0	0	0
3.51	0.166666666666667	0	0	0
3.52	0.166666666666667	0	0	0
3.53	0.166666666666667	0	0	0
3.54	0.166666666666667	0	0	0
3.55	0.166666666666667	0	0	0
3.56	0.166666666666667	0	0	0
3.57	0.166666666666667	0	0	0
3.58	0.166666666666667	0	0	0
3.59	0.166666666666667	0	0	0
3.6	0.166666666666667	0	0	0
3.61	0.166666666666667	0	0	0
3.62	0.166666666666667	0	0	0
3.63	0.166666666666667	0	0	0
3.64	0.166666666666667	0	0	0
3.65	0.166666666666667	0	0	0
3.66	0.166666666666667	0	0	0
3.67	0.166666666666667	0	0	0
3.68	0.166666666666667	0	0	0
3.69	0.166666666666667	0	0	0
3.7	0.166666666666667	0	0	0
3.71	0.166666666666667	0	0	0
3.72	0.166666666666667	0	0	0
3.73	0.166666666666667	0	0	0
3.74	0.166666666666667	0	0	0
3.75	0.166666666666667	0	0	0
3.76	0.166666666666667	0	0	0
3.77	0.166666666666667	0	0	0
3.78	0.166666666666667	0	0	0
3.79	0.166666666666667	0	0	0
3.8	0.166666666666667	0	0	0
3.81	0.166666666666667	0	0	0
3.82	0.166666666666667	0	0	0
3.83	0.166666666666667	0	0	0
3.84	0.166666666666667	0	0	0
3.85	0.166666666666667	0	0	0
3.86	0.166666666666667	0	0	0
3.87	0.166666666666667	0	0	0
3.88	0.166666666666667	0	0	0
3.89	0.166666666666667	0	0	0
3.9	0.166666666666667	0	0	0
3.91	0.166666666666667	0	0	0
3.92	0.166666666666667	0	0	0
3.93	0.166666666666667	0	0	0
3.94	0.166666666666667	0	0	0
3.95	0.166666666666667	0	0	0
3.96	0.166666666666667	0	0	0
3.97	0.166666666666667	0	0	0
3.98	0.166666666666667	0	0	0
3.99	0.166666666666667	0	0	0
4.0	0.166666666666667	0	0	0
4.01	0.166666666666667	0	0	0
4.02	0.166666666666667	0	0	0
4.03	0.166666666666667	0	0	0
4.04	0.166666666666667	0	0	0
4.05	0.166666666666667	0	0	0
4.06	0.166666666666667	0	0	0
4.07	0.166666666666667	0	0	0
4.08	0.166666666666667	0	0	0
4.09	0.166666666666667	0	0	0
4.1	0.166666666666667	0	0	0
4.11	0.166666666666667	0	0	0
4.12	0.166666666666667	0	0	0
4.13	0.166666666666667	0	0	0
4.14	0.166666666666667	0	0	0
4.15	0.166666666666667	0	0	0
4.16	0.166666666666667	0	0	0
4.17	0.166666666666667	0	0	0
4.18	0.166666666666667	0	0	0
4.19	0.166666666666667	0	0	0
4.2	0.166666666666667	0	0	0
4.21	0.166666666666667	0	0	0
4.22	0.166666666666667	0	0	0
4.23	0.166666666666667	0	0	0
4.24	0.166666666666667	0	0	0
4.25	0.166666666666667	0	0	0
4.26	0.166666666666667	0	0	0
4.27	0.166666666666667	0	0	0
4.28	0.166666666666667	0	0	0
4.29	0.166666666666667	0	0	0
4.3	0.166666666666667	0	0	0
4.31	0.166666666666667	0	0	0
4.32	0.166666666666667	0	0	0
4.33	0.166666666666667	0	0	0
4.34	0.166666666666667	0	0	0
4.35	0.166666666666667	0	0	0
4.36	0.166666666666667	0	0	0
4.37	0.166666666666667	0	0	0
4.38	0.166666666666667	0	0	0
4.39	0.166666666666667	0	0	0
4.4	0.166666666666667	0	0	0
4.41	0.166666666666667	0	0	0
4.42	0.166666666666667	0	0	0
4.43	0.166666666666667	0	0	0
4.44	0.166666666666667	0	0	0
4.45	0.166666666666667	0	0	0
4.46	0.166666666666667	0	0	0
4.47	0.166666666666667	0	0	0
4.48	0.166666666666667	0	0	0
4.49	0.166666666666667	0	0	0
4.5	0.166666666666667	0	0	0
4.51	0.166666666666667	0	0	0
4.52	0.166666666666667	0	0	0
4.53	0.166666666666667	0	0	0
4.54	0.166666666666667	0	0	0
4.55	0.166666666666667	0	0	0
4.56	0.166666666666667	0	0	0
4.57	0.166666666666667	0	0	0
4.58	0.166666666666667	0	0	0
4.59	0.166666666666667	0	0	0
4.6	0.166666666666667	0	0	0
4.61	0.166666666666667	0	0	0
4.62	0.166666666666667	0	0	0
4.63	0.166666666666667	0	0	0
4.64	0.166666666666667	0	0	0
4.65	0.166666666666667	0	0	0
4.66	0.166666666666667	0	0	0
4.67	0.166666666666667	0	0	0
4.68	0.166666666666667	0	0	0
4.69	0.166666666666667	0	0	0
4.7	0.166666666666667	0	0	0
4.71	0.166666666666667	0	0	0
4.72	0.166666666666667	0	0	0
4.73	0.166666666666667	0	0	0
4.74	0.166666666666667	0	0	0
4.75	0.166666666666667	0	0	0
4.76	0.166666666666667	0	0	0
4.77	0.166666666666667	0	0	0
4.78	0.166666666666667	0	0	0
4.79	0.166666666666667	0	0	0
4.8	0.166666666666667	0	0	0
4.81	0.166666666666667	0	0	0
4.82	0.166666666666667	0	0	0
4.83	0.166666666666667	0	0	0
4.84	0.166666666666667	0	0	0
4.85	0.166666666666667	0	0	0
4.86	0.166666666666667	0	0	0
4.87	0.166666666666667	0	0	0
4.88	0.166666666666667	0	0	0
4.89	0.166666666666667	0	0	0
4.9	0.166666666666667	0	0	0
4.91	0.166666666666667	0	0	0
4.92	0.166666666666667	0	0	0
4.93	0.166666666666667	0	0	0
4.94	0.166666666666667	0	0	0
4.95	0.166666666666667	0	0	0
4.96	0.166666666666667	0	0	0
4.97	0.166666666666667	0	0	0
4.98	0.166666666666667	0	0	0
4.99	0.166666666666667	0	0	0
5.0	0.166666666666667	0	0	0
5.01	0.166666666666667	0	0	0
5.02	0.166666666666667	0	0	0
5.03	0.166666666666667	0	0	0
5.04	0.166666666666667	0	0	0
5.05	0.166666666666667	0	0	0
5.06	0.166666666666667	0	0	0
5.07	0.166666666666667	0	0	0
5.08	0.166666666666667	0	0	0
5.09	0.166666666666667	0	0	0
5.1	0.166666666666667	0	0	0
5.11	0.166666666666667	0	0	0
5.12	0.166666666666667	0	0	0
5.13	0.166666666666667	0	0	0
5.14	0.166666666666667	0	0	0
5.15	0.166666666666667	0	0	0
5.16	0.166666666666667	0	0	0
5.17	0.166666666666667	0	0	0
5.18	0.166666666666667	0	0	0
5.19	0.166666666666667	0	0	0
5.2	0.166666666666667	0	0	0
5.21	0.166666666666667	0	0	0
5.22	0.166666666666667	0	0	0
5.23	0.166666666666667	0	0	0
5.24	0.166666666666667	0	0	0
5.25	0.166666666666667	0	0	0
5.26	0.166666666666667	0	0	0
5.27	0.166666666666667	0	0	0
5.28	0.166666666666667	0	0	0
5.29	0.166666666666667	0	0	0
5.3	0.166666666666667	0	0	0
5.31	0.166666666666667	0	0	0
5.32	0.166666666666667	0	0	0
5.33	0.166666666666667	0	0	0
5.34	0.166666666666667	0	0	0
5.35	0.166666666666667	0	0	0
5.36	0.166666666666667	0	0	0
5.37	0.166666666666667	0	0	0
5.38	0.166666666666667	0	0	0
5.39	0.166666666666667	0	0	0
5.4	0.166666666666667	0	0	0
5.41	0.166666666666667	0	0	0
5.42	0.166666666666667	0	0	0
5.43	0.166666666666667	0	0	0
5.44	0.166666666666667	0	0	0
5.45	0.166666666666667	0	0	0
5.46	0.166666666666667	0	0	0
5.47	0.166666666666667	0	0	0
5.48	0.166666666666667	0	0	0
5.49	0.166666666666667	0	0	0


==> OtherAlgorithms.dat <==
x	BCM	SumS (rad)	AIY (time)	AIY (space)
1.0	1	2	0.500000000000000	1.50000000000000
1.01	1	2	0.500000000000000	1.50000000000000
1.02	1	2	0.500000000000000	1.50000000000000
1.03	1	2	0.500000000000000	1.50000000000000
1.04	1	2	0.500000000000000	1.50000000000000
1.05	1	2	0.500000000000000	1.50000000000000
1.06	1	2	0.500000000000000	1.50000000000000
1.07	1	2	0.500000000000000	1.50000000000000
1.08	1	2	0.500000000000000	1.50000000000000
1.09	1	2	0.500000000000000	1.50000000000000
1.1	1	2	0.500000000000000	1.50000000000000
1.11	1	2	0.500000000000000	1.50000000000000
1.12	1	2	0.500000000000000	1.50000000000000
1.13	1	2	0.500000000000000	1.50000000000000
1.14	1	2	0.500000000000000	1.50000000000000
1.15	1	2	0.500000000000000	1.50000000000000
1.16	1	2	0.500000000000000	1.50000000000000
1.17	1	2	0.500000000000000	1.50000000000000
1.18	1	2	0.500000000000000	1.50000000000000
1.19	1	2	0.500000000000000	1.50000000000000
1.2	1	2	0.500000000000000	1.50000000000000
1.21	1	2	0.500000000000000	1.50000000000000
1.22	1	2	0.500000000000000	1.50000000000000
1.23	1	2	0.500000000000000	1.50000000000000
1.24	1	2	0.500000000000000	1.50000000000000
1.25	1	2	0.500000000000000	1.50000000000000
1.26	1	2	0.500000000000000	1.50000000000000
1.27	1	2	0.500000000000000	1.50000000000000
1.28	1	2	0.500000000000000	1.50000000000000
1.29	1	2	0.500000000000000	1.50000000000000
1.3	1	2	0.500000000000000	1.50000000000000
1.31	1	2	0.500000000000000	1.50000000000000
1.32	1	2	0.500000000000000	1.50000000000000
1.33	1	2	0.500000000000000	1.50000000000000
1.34	1	2	0.500000000000000	1.50000000000000
1.35	1	2	0.500000000000000	1.50000000000000
1.36	1	2	0.500000000000000	1.50000000000000
1.37	1	2	0.500000000000000	1.50000000000000
1.38	1	2	0.500000000000000	1.50000000000000
1.39	1	2	0.500000000000000	1.50000000000000
1.4	1	2	0.500000000000000	1.50000000000000
1.41	1	2	0.500000000000000	1.50000000000000
1.42	1	2	0.500000000000000	1.50000000000000
1.43	1	2	0.500000000000000	1.50000000000000
1.44	1	2	0.500000000000000	1.50000000000000
1.45	1	2	0.500000000000000	1.50000000000000
1.46	1	2	0.500000000000000	1.50000000000000
1.47	1	2	0.500000000000000	1.50000000000000
1.48	1	2	0.500000000000000	1.50000000000000
1.49	1	2	0.500000000000000	1.50000000000000
1.5	1	2	0.500000000000000	1.50000000000000
1.51	1	2	0.500000000000000	1.50000000000000
1.52	1	2	0.500000000000000	1.50000000000000
1.53	1	2	0.500000000000000	1.50000000000000
1.54	1	2	0.500000000000000	1.50000000000000
1.55	1	2	0.500000000000000	1.50000000000000
1.56	1	2	0.500000000000000	1.50000000000000
1.57	1	2	0.500000000000000	1.50000000000000
1.58	1	2	0.500000000000000	1.50000000000000
1.59	1	2	0.500000000000000	1.50000000000000
1.6	1	2	0.500000000000000	1.50000000000000
1.61	1	2	0.500000000000000	1.50000000000000
1.62	1	2	0.500000000000000	1.50000000000000
1.63	1	2	0.500000000000000	1.50000000000000
1.64	1	2	0.500000000000000	1.50000000000000
1.65	1	2	0.500000000000000	1.50000000000000
1.66	1	2	0.500000000000000	1.50000000000000
1.67	1	2	0.500000000000000	1.50000000000000
1.68	1	2	0.500000000000000	1.50000000000000
1.69	1	2	0.500000000000000	1.50000000000000
1.7	1	2	0.500000000000000	1.50000000000000
1.71	1	2	0.500000000000000	1.50000000000000
1.72	1	1.80555555556	0.500000000000000	1.50000000000000
1.73	1	1.81506849315	0.500000000000000	1.50000000000000
1.74	1	1.82432432432	0.500000000000000	1.50000000000000
1.75	1	1.83333333333	0.500000000000000	1.50000000000000
1.76	1	1.84210526316	0.500000000000000	1.50000000000000
1.77	1	1.85064935065	0.500000000000000	1.50000000000000
1.78	1	1.57692307692	0.500000000000000	1.50000000000000
1.79	1	1.60126582278	0.500000000000000	1.50000000000000
1.8	1	1.625	0.500000000000000	1.50000000000000
1.81	1	1.64814814815	0.500000000000000	1.50000000000000
1.82	1	1.4512195122	0.500000000000000	1.50000000000000
1.83	1	1.48795180723	0.500000000000000	1.50000000000000
1.84	1	1.52380952381	0.500000000000000	1.50000000000000
1.85	1	1.38235294118	0.500000000000000	1.50000000000000
1.86	1	1.43023255814	0.500000000000000	1.50000000000000
1.87	1	1.3275862069	0.500000000000000	1.50000000000000
1.88	1	1.38636363636	0.500000000000000	1.50000000000000
1.89	1	1.3202247191	0.500000000000000	1.50000000000000
1.9	1	1.27777777778	0.500000000000000	1.50000000000000
1.91	1	1.25824175824	0.500000000000000	1.50000000000000
1.92	1	1.17391304348	0.500000000000000	1.50000000000000
1.93	1	1.20967741935	0.500000000000000	1.50000000000000
1.94	1	1.13829787234	0.500000000000000	1.50000000000000
1.95	1	1.13157894737	0.500000000000000	1.50000000000000
1.96	1	1.10416666667	0.500000000000000	1.50000000000000
1.97	1	1.08762886598	0.500000000000000	1.50000000000000
1.98	1	1.05102040816	0.500000000000000	1.50000000000000
1.99	1	1.02525252525	0.500000000000000	1.50000000000000
2.0	2	1	0.0212295138169	1.02122951382
2.01	2	1	0.159805175168	1.15980517517
2.02	2	1	0.188226532715	1.18822653271
2.03	2	1	0.210165289277	1.21016528928
2.04	2	1	0.229190303976	1.22919030398
2.05	2	1	0.246572362976	1.24657236298
2.06	2	1	0.262931177717	1.26293117772
2.07	2	1	0.278623145161	1.27862314516
2.08	2	1	0.293876029355	1.29387602936
2.09	2	1	0.308846750601	1.3088467506
2.1	2	1	0.323649828047	1.32364982805
2.11	2	1	0.338372813134	1.33837281313
2.12	2	1	0.353085303179	1.35308530318
2.13	2	1	0.36784451901	1.36784451901
2.14	2	1	0.382698922636	1.38269892264
2.15	2	1	0.397690657955	1.39769065796
2.16	2	1	0.412857254163	1.41285725416
2.17	2	1	0.428232850718	1.42823285072
2.18	2	1	0.443849102536	1.44384910254
2.19	2	1	0.459735866049	1.45973586605
2.2	2	1	0.475921731946	1.47592173195
2.21	2	1	0.492434448826	1.49243444883
2.22	2	1	0.509301268179	1.50930126818
2.23	2	1	0.526542162518	1.52654216252
2.24	2	1	0.543460133554	1.54346013355
2.25	2	1	0.559614595112	1.55961459511
2.26	2	1	0.575052916684	1.57505291668
2.27	2	1	0.589819890552	1.58981989055
2.28	2	1	0.603957602785	1.60395760278
2.29	2	1	0.617505402583	1.61750540258
2.3	2	1	0.630499972275	1.63049997228
2.31	2	1	0.642975396553	1.64297539655
2.32	2	1	0.654963317973	1.65496331797
2.33	2	1	0.666493091043	1.66649309104
2.34	2	1	0.67759189015	1.67759189015
2.35	2	1	0.688284910262	1.68828491026
2.36	2	1	0.698595492129	1.69859549213
2.37	2	1	0.708545258559	1.70854525856
2.38	2	1	0.718154252121	1.71815425212
2.39	2	1	0.727441061369	1.72744106137
2.4	2	1	0.736422955166	1.73642295517
2.41	2	1	0.745115937697	1.7451159377
2.42	2	1	0.753534911515	1.75353491151
2.43	2	1	0.761693712863	1.76169371286
2.44	2	1	0.76960523421	1.76960523421
2.45	2	1	0.777281470627	1.77728147063
2.46	2	1	0.784733635524	1.78473363552
2.47	2	1	0.791972127894	1.79197212789
2.48	2	1	0.799006727071	1.79900672707
2.49	2	1	0.805846508165	1.80584650816
2.5	2	1	0.81249999935	1.81249999935
2.51	2	1	0.818975146478	1.81897514648
2.52	2	1	0.825279421164	1.82527942116
2.53	2	1	0.831419798466	1.83141979847
2.54	2	1	0.837402824358	1.83740282436
2.55	2	1	0.843234642553	1.84323464255
2.56	2	1	0.848921005097	1.8489210051
2.57	2	1	0.85446732606	1.85446732606
2.58	2	1	0.859878671974	1.85987867197
2.59	2	1	0.865159828902	1.8651598289
2.6	2	1	0.870315275131	1.87031527513
2.61	2	1	0.87534922486	1.87534922486
2.62	2	1	0.880265624898	1.8802656249
2.63	2	1	0.885068214059	1.88506821406
2.64	2	1	0.889760479939	1.88976047994
2.65	2	1	0.89434571598	1.89434571598
2.66	2	1	0.898826997582	1.89882699758
2.67	2	1	0.903207228342	1.90320722834
2.68	2	1	0.907489120494	1.90748912049
2.69	2	1	0.911675216345	1.91167521635
2.7	2	1	0.915767895131	1.91576789513
2.71	2	1	0.919769385748	1.91976938575
2.72	2	1	0.923681754476	1.92368175448
2.73	2	1	0.927506921027	1.92750692103
2.74	2	1	0.931246667634	1.93124666763
2.75	2	1	0.934902635639	1.93490263564
2.76	2	1	0.938476330481	1.93847633048
2.77	2	1	0.941969122327	1.94196912233
2.78	2	1	0.945382236247	1.94538223625
2.79	2	1	0.948716786226	1.94871678623
2.8	2	1	0.951973708932	1.95197370893
2.81	2	1	0.955153862428	1.95515386243
2.82	2	1	0.958257871903	1.9582578719
2.83	2	1	0.961286277429	1.96128627743
2.84	2	1	0.964239408017	1.96423940802
2.85	2	1	0.967117472566	1.96711747257
2.86	2	1	0.96992040625	1.96992040625
2.87	2	1	0.972647976146	1.97264797615
2.88	2	1	0.975299671552	1.97529967155
2.89	2	1	0.977874693982	1.97787469398
2.9	2	1	0.980371899074	1.98037189907
2.91	2	1	0.982789679137	1.98278967914
2.92	2	1	0.985125903568	1.98512590357
2.93	2	1	0.98737768342	1.98737768342
2.94	2	1	0.989541198479	1.98954119848
2.95	2	1	0.991611169792	1.99161116979
2.96	2	1	0.993580192683	1.99358019268
2.97	2	1	0.995437262603	1.9954372626
2.98	2	1	0.997164503861	1.99716450386
2.99	2	1	0.998727269784	1.99872726978
3.0	1.5	1	1	2
3.01	1.50248756219	1	1	2
3.02	1.50495049505	1	1	2
3.03	1.50738916256	1	1	2
3.04	1.50980392157	1	1	2
3.05	1.51219512195	1	1	2
3.06	1.5145631068	1	1	2
3.07	1.51690821256	1	1	2
3.08	1.51923076923	1	1	2
3.09	1.52153110048	1	1	2
3.1	1.52380952381	1	1	2
3.11	1.52606635071	1	1	2
3.12	1.52830188679	1	1	2
3.13	1.53051643192	1	1	2
3.14	1.53271028037	1	1	2
3.15	1.53488372093	1	1	2
3.16	1.53703703704	1	1	2
3.17	1.53917050691	1	1	2
3.18	1.54128440367	1	1	2
3.19	1.54337899543	1	1	2
3.2	1.54545454545	1	1	2
3.21	1.54751131222	1	1	2
3.22	1.54954954955	1	1	2
3.23	1.55156950673	1	1	2
3.24	1.55357142857	1	1	2
3.25	1.55555555556	1	1	2
3.26	1.55752212389	1	1	2
3.27	1.55947136564	1	1	2
3.28	1.56140350877	1	1	2
3.29	1.56331877729	1	1	2
3.3	1.5652173913	1	1	2
3.31	1.5670995671	1	1	2
3.32	1.56896551724	1	1	2
3.33	1.57081545064	1	1	2
3.34	1.57264957265	1	1	2
3.35	1.57446808511	1	1	2
3.36	1.57627118644	1	1	2
3.37	1.57805907173	1	1	2
3.38	1.57983193277	1	1	2
3.39	1.58158995816	1	1	2
3.4	1.58333333333	1	1	2
3.41	1.58506224066	1	1	2
3.42	1.5867768595	1	1	2
3.43	1.58847736626	1	1	2
3.44	1.59016393443	1	1	2
3.45	1.59183673469	1	1	2
3.46	1.59349593496	1	1	2
3.47	1.5951417004	1	1	2
3.48	1.59677419355	1	1	2
3.49	1.5983935743	1	1	2
3.5	1.6	1	1	2
3.51	1.6015936255	1	1	2
3.52	1.60317460317	1	1	2
3.53	1.604743083	1	1	2
3.54	1.6062992126	1	1	2
3.55	1.60784313725	1	1	2
3.56	1.609375	1	1	2
3.57	1.61089494163	1	1	2
3.58	1.61240310078	1	1	2
3.59	1.6138996139	1	1	2
3.6	1.61538461538	1	1	2
3.61	1.61685823755	1	1	2
3.62	1.61832061069	1	1	2
3.63	1.61977186312	1	1	2
3.64	1.62121212121	1	1	2
3.65	1.62264150943	1	1	2
3.66	1.62406015038	1	1	2
3.67	1.62546816479	1	1	2
3.68	1.62686567164	1	1	2
3.69	1.6282527881	1	1	2
3.7	1.62962962963	1	1	2
3.71	1.63099630996	1	1	2
3.72	1.63235294118	1	1	2
3.73	1.6336996337	1	1	2
3.74	1.63503649635	1	1	2
3.75	1.63636363636	1	1	2
3.76	1.63768115942	1	1	2
3.77	1.63898916968	1	1	2
3.78	1.64028776978	1	1	2
3.79	1.64157706093	1	1	2
3.8	1.64285714286	1	1	2
3.81	1.64412811388	1	1	2
3.82	1.64539007092	1	1	2
3.83	1.64664310954	1	1	2
3.84	1.64788732394	1	1	2
3.85	1.64912280702	1	1	2
3.86	1.65034965035	1	1	2
3.87	1.65156794425	1	1	2
3.88	1.65277777778	1	1	2
3.89	1.65397923875	1	1	2
3.9	1.65517241379	1	1	2
3.91	1.65635738832	1	1	2
3.92	1.65753424658	1	1	2
3.93	1.65870307167	1	1	2
3.94	1.65986394558	1	1	2
3.95	1.66101694915	1	1	2
3.96	1.66216216216	1	1	2
3.97	1.6632996633	1	1	2
3.98	1.6644295302	1	1	2
3.99	1.66555183946	1	1	2
4.0	1.66666666667	1	1	2
4.01	1.66777408638	1	1	2
4.02	1.66887417219	1	1	2
4.03	1.6699669967	1	1	2
4.04	1.67105263158	1	1	2
4.05	1.67213114754	1	1	2
4.06	1.67320261438	1	1	2
4.07	1.67426710098	1	1	2
4.08	1.67532467532	1	1	2
4.09	1.67637540453	1	1	2
4.1	1.67741935484	1	1	2
4.11	1.67845659164	1	1	2
4.12	1.67948717949	1	1	2
4.13	1.68051118211	1	1	2
4.14	1.68152866242	1	1	2
4.15	1.68253968254	1	1	2
4.16	1.6835443038	1	1	2
4.17	1.68454258675	1	1	2
4.18	1.68553459119	1	1	2
4.19	1.68652037618	1	1	2
4.2	1.6875	1	1	2
4.21	1.68847352025	1	1	2
4.22	1.68944099379	1	1	2
4.23	1.69040247678	1	1	2
4.24	1.69135802469	1	1	2
4.25	1.69230769231	1	1	2
4.26	1.69325153374	1	1	2
4.27	1.69418960245	1	1	2
4.28	1.69512195122	1	1	2
4.29	1.69604863222	1	1	2
4.3	1.69696969697	1	1	2
4.31	1.69788519637	1	1	2
4.32	1.69879518072	1	1	2
4.33	1.6996996997	1	1	2
4.34	1.7005988024	1	1	2
4.35	1.70149253731	1	1	2
4.36	1.70238095238	1	1	2
4.37	1.70326409496	1	1	2
4.38	1.70414201183	1	1	2
4.39	1.70501474926	1	1	2
4.4	1.70588235294	1	1	2
4.41	1.70674486804	1	1	2
4.42	1.70760233918	1	1	2
4.43	1.7084548105	1	1	2
4.44	1.70930232558	1	1	2
4.45	1.71014492754	1	1	2
4.46	1.71098265896	1	1	2
4.47	1.71181556196	1	1	2
4.48	1.71264367816	1	1	2
4.49	1.71346704871	1	1	2
4.5	1.71428571429	1	1	2
4.51	1.7150997151	1	1	2
4.52	1.71590909091	1	1	2
4.53	1.71671388102	1	1	2
4.54	1.71751412429	1	1	2
4.55	1.71830985915	1	1	2
4.56	1.7191011236	1	1	2
4.57	1.71988795518	1	1	2
4.58	1.72067039106	1	1	2
4.59	1.72144846797	1	1	2
4.6	1.72222222222	1	1	2
4.61	1.72299168975	1	1	2
4.62	1.72375690608	1	1	2
4.63	1.72451790634	1	1	2
4.64	1.72527472527	1	1	2
4.65	1.72602739726	1	1	2
4.66	1.72677595628	1	1	2
4.67	1.72752043597	1	1	2
4.68	1.72826086957	1	1	2
4.69	1.72899728997	1	1	2
4.7	1.72972972973	1	1	2
4.71	1.73045822102	1	1	2
4.72	1.7311827957	1	1	2
4.73	1.73190348525	1	1	2
4.74	1.73262032086	1	1	2
4.75	1.73333333333	1	1	2
4.76	1.73404255319	1	1	2
4.77	1.73474801061	1	1	2
4.78	1.73544973545	1	1	2
4.79	1.73614775726	1	1	2
4.8	1.73684210526	1	1	2
4.81	1.7375328084	1	1	2
4.82	1.73821989529	1	1	2
4.83	1.73890339426	1	1	2
4.84	1.73958333333	1	1	2
4.85	1.74025974026	1	1	2
4.86	1.74093264249	1	1	2
4.87	1.74160206718	1	1	2
4.88	1.74226804124	1	1	2
4.89	1.74293059126	1	1	2
4.9	1.74358974359	1	1	2
4.91	1.7442455243	1	1	2
4.92	1.74489795918	1	1	2
4.93	1.74554707379	1	1	2
4.94	1.7461928934	1	1	2
4.95	1.74683544304	1	1	2
4.96	1.74747474747	1	1	2
4.97	1.74811083123	1	1	2
4.98	1.74874371859	1	1	2
4.99	1.74937343358	1	1	2
5.0	1.75	1	1	2
5.01	1.7506234414	1	1	2
5.02	1.75124378109	1	1	2
5.03	1.75186104218	1	1	2
5.04	1.75247524752	1	1	2
5.05	1.75308641975	1	1	2
5.06	1.75369458128	1	1	2
5.07	1.7542997543	1	1	2
5.08	1.75490196078	1	1	2
5.09	1.75550122249	1	1	2
5.1	1.75609756098	1	1	2
5.11	1.75669099757	1	1	2
5.12	1.7572815534	1	1	2
5.13	1.75786924939	1	1	2
5.14	1.75845410628	1	1	2
5.15	1.75903614458	1	1	2
5.16	1.75961538462	1	1	2
5.17	1.76019184652	1	1	2
5.18	1.76076555024	1	1	2
5.19	1.76133651551	1	1	2
5.2	1.7619047619	1	1	2
5.21	1.76247030879	1	1	2
5.22	1.76303317536	1	1	2
5.23	1.76359338061	1	1	2
5.24	1.7641509434	1	1	2
5.25	1.76470588235	1	1	2
5.26	1.76525821596	1	1	2
5.27	1.76580796253	1	1	2
5.28	1.76635514019	1	1	2
5.29	1.7668997669	1	1	2
5.3	1.76744186047	1	1	2
5.31	1.76798143852	1	1	2
5.32	1.76851851852	1	1	2
5.33	1.76905311778	1	1	2
5.34	1.76958525346	1	1	2
5.35	1.77011494253	1	1	2
5.36	1.77064220183	1	1	2
5.37	1.77116704805	1	1	2
5.38	1.77168949772	1	1	2
5.39	1.7722095672	1	1	2
5.4	1.77272727273	1	1	2
5.41	1.77324263039	1	1	2
5.42	1.77375565611	1	1	2
5.43	1.77426636569	1	1	2
5.44	1.77477477477	1	1	2
5.45	1.77528089888	1	1	2
5.46	1.77578475336	1	1	2
5.47	1.77628635347	1	1	2
5.48	1.77678571429	1	1	2
5.49	1.77728285078	1	1	2


==> RunningTimeOracle.dat <==
x	y
2.0	0.0
2.001	0.106512375786
2.002	0.118393313622
2.003	0.126658644016
2.004	0.133260295462
2.005	0.138875761206
2.006	0.143828704392
2.007	0.148301476927
2.008	0.152407968343
2.009	0.156224549387
2.01	0.159805175168
2.011	0.163189520605
2.012	0.166407699385
2.013	0.169483164118
2.014	0.172434573575
2.015	0.175277041777
2.016	0.17802300081
2.017	0.180682813301
2.018	0.183265217529
2.019	0.185777657584
2.02	0.188226532715
2.021	0.190617388658
2.022	0.192955066554
2.023	0.19524382034
2.024	0.197487410363
2.025	0.199689178813
2.026	0.201852111093
2.027	0.203978886178
2.028	0.20607191828
2.029	0.208133391562
2.03	0.210165289277
2.031	0.212169418364
2.032	0.214147430344
2.033	0.216100839171
2.034	0.218031036548
2.035	0.219939305149
2.036	0.221826830069
2.037	0.223694708791
2.038	0.225543959897
2.039	0.227375530701
2.04	0.229190303976
2.041	0.230989103887
2.042	0.232772701254
2.043	0.234541818225
2.044	0.236297132444
2.045	0.238039280774
2.046	0.239768862632
2.047	0.24148644299
2.048	0.243192555075
2.049	0.2448877028
2.05	0.246572362975
2.051	0.248246987301
2.052	0.249912004183
2.053	0.251567820386
2.054	0.253214822538
2.055	0.254853378505
2.056	0.256483838653
2.057	0.258106536994
2.058	0.259721792251
2.059	0.261329908831
2.06	0.262931177716
2.061	0.264525877295
2.062	0.266114274122
2.063	0.267696623626
2.064	0.269273170759
2.065	0.270844150606
2.066	0.272409788942
2.067	0.273970302758
2.068	0.275525900743
2.069	0.27707678374
2.07	0.278623145161
2.071	0.280165171388
2.072	0.281703042134
2.073	0.283236930789
2.074	0.284767004742
2.075	0.28629342568
2.076	0.287816349875
2.077	0.289335928441
2.078	0.290852307591
2.079	0.292365628865
2.08	0.293876029355
2.081	0.295383641908
2.082	0.296888595324
2.083	0.298391014538
2.084	0.299891020796
2.085	0.301388731817
2.086	0.302884261951
2.087	0.304377722322
2.088	0.305869220969
2.089	0.307358862977
2.09	0.308846750601
2.091	0.310332983385
2.092	0.311817658273
2.093	0.313300869716
2.094	0.314782709773
2.095	0.316263268204
2.096	0.317742632568
2.097	0.319220888303
2.098	0.320698118811
2.099	0.322174405538
2.1	0.323649828047
2.101	0.325124464092
2.102	0.326598389681
2.103	0.328071679148
2.104	0.32954440521
2.105	0.331016639028
2.106	0.332488450265
2.107	0.333959907138
2.108	0.335431076469
2.109	0.33690202374
2.11	0.338372813134
2.111	0.339843507584
2.112	0.341314168816
2.113	0.342784857391
2.114	0.344255632744
2.115	0.345726553225
2.116	0.347197676131
2.117	0.348669057747
2.118	0.350140753376
2.119	0.351612817374
2.12	0.353085303179
2.121	0.354558263345
2.122	0.356031749566
2.123	0.357505812709
2.124	0.358980502836
2.125	0.360455869234
2.126	0.361931960438
2.127	0.363408824254
2.128	0.364886507785
2.129	0.366365057451
2.13	0.36784451901
2.131	0.369324937582
2.132	0.370806357664
2.133	0.372288823156
2.134	0.373772377373
2.135	0.375257063066
2.136	0.376742922441
2.137	0.378229997171
2.138	0.379718328419
2.139	0.381207956847
2.14	0.382698922636
2.141	0.384191265498
2.142	0.385685024692
2.143	0.387180239036
2.144	0.388676946922
2.145	0.390175186328
2.146	0.39167499483
2.147	0.393176409615
2.148	0.394679467495
2.149	0.396184204912
2.15	0.397690657955
2.151	0.39919886237
2.152	0.400708853567
2.153	0.402220666634
2.154	0.403734336342
2.155	0.405249897162
2.156	0.406767383266
2.157	0.408286828542
2.158	0.4098082666
2.159	0.41133173078
2.16	0.412857254163
2.161	0.414384869575
2.162	0.415914609599
2.163	0.417446506581
2.164	0.418980592635
2.165	0.420516899653
2.166	0.422055459313
2.167	0.423596303081
2.168	0.425139462223
2.169	0.426684967809
2.17	0.428232850718
2.171	0.429783141646
2.172	0.431335871114
2.173	0.432891069469
2.174	0.434448766892
2.175	0.436008993406
2.176	0.437571778876
2.177	0.439137153021
2.178	0.440705145413
2.179	0.442275785485
2.18	0.443849102536
2.181	0.445425125738
2.182	0.447003884133
2.183	0.448585406648
2.184	0.45016972209
2.185	0.451756859158
2.186	0.453346846443
2.187	0.454939712432
2.188	0.456535485514
2.189	0.458134193985
2.19	0.459735866049
2.191	0.461340529823
2.192	0.462948213341
2.193	0.464558944559
2.194	0.466172751357
2.195	0.467789661542
2.196	0.469409702854
2.197	0.471032902966
2.198	0.472659289492
2.199	0.474288889986
2.2	0.475921731946
2.201	0.477557842819
2.202	0.479197250005
2.203	0.480839980856
2.204	0.482486062682
2.205	0.484135522752
2.206	0.485788388302
2.207	0.487444686529
2.208	0.489104444603
2.209	0.490767689664
2.21	0.492434448826
2.211	0.494104749181
2.212	0.4957786178
2.213	0.497456081738
2.214	0.499137168032
2.215	0.500821903709
2.216	0.502510315784
2.217	0.504202431267
2.218	0.50589827716
2.219	0.507597880464
2.22	0.509301268179
2.221	0.511008467306
2.222	0.512719504851
2.223	0.514434407826
2.224	0.516153203254
2.225	0.517875918165
2.226	0.519602579603
2.227	0.52133321463
2.228	0.523067850323
2.229	0.524806479104
2.23	0.526542162518
2.231	0.528269715913
2.232	0.529989190196
2.233	0.531700635675
2.234	0.533404102251
2.235	0.535099640158
2.236	0.536787298911
2.237	0.538467128293
2.238	0.54013917814
2.239	0.541803496889
2.24	0.543460133553
2.241	0.545109137335
2.242	0.546750555993
2.243	0.548384438343
2.244	0.550010832578
2.245	0.551629785609
2.246	0.553241345439
2.247	0.554845559865
2.248	0.55644247613
2.249	0.558032138774
2.25	0.559614595112
2.251	0.56118989491
2.252	0.562758080229
2.253	0.564319198502
2.254	0.565873293125
2.255	0.567420413416
2.256	0.568960599358
2.257	0.570493898543
2.258	0.572020357141
2.259	0.573540012744
2.26	0.575052916684
2.261	0.576559109742
2.262	0.578058634866
2.263	0.579551534205
2.264	0.581037851243
2.265	0.582517629032
2.266	0.58399090965
2.267	0.585457734086
2.268	0.586918142249
2.269	0.588372184497
2.27	0.589819890552
2.271	0.591261308104
2.272	0.592696476437
2.273	0.594125434725
2.274	0.595548222612
2.275	0.596964883203
2.276	0.598375447735
2.277	0.599779968644
2.278	0.601178474928
2.279	0.602571004772
2.28	0.603957602785
2.281	0.605338303819
2.282	0.606713145867
2.283	0.608082165776
2.284	0.609445400927
2.285	0.610802889823
2.286	0.612154668857
2.287	0.613500773553
2.288	0.614841241868
2.289	0.61617610221
2.29	0.617505402583
2.291	0.618829176943
2.292	0.620147452718
2.293	0.621460266849
2.294	0.622767656543
2.295	0.624069652125
2.296	0.625366297048
2.297	0.626657615167
2.298	0.627943644529
2.299	0.629224416269
2.3	0.630499972275
2.301	0.631770334351
2.302	0.633035539777
2.303	0.634295623904
2.304	0.635550611565
2.305	0.636800546354
2.306	0.638045447093
2.307	0.639285350916
2.308	0.640520290533
2.309	0.641750293875
2.31	0.642975396553
2.311	0.644195625513
2.312	0.645411010009
2.313	0.646621582845
2.314	0.647827372304
2.315	0.649028405767
2.316	0.650224722891
2.317	0.651416342016
2.318	0.652603297913
2.319	0.653785614745
2.32	0.654963317973
2.321	0.656136451157
2.322	0.65730502321
2.323	0.658469080293
2.324	0.659628639834
2.325	0.660783725074
2.326	0.661934376176
2.327	0.663080608561
2.328	0.664222454211
2.329	0.66535994182
2.33	0.666493091043
2.331	0.667621931556
2.332	0.668746495913
2.333	0.669866796276
2.334	0.670982874297
2.335	0.672094744155
2.336	0.673202431299
2.337	0.674305969066
2.338	0.675405373892
2.339	0.67650067406
2.34	0.67759189015
2.341	0.678679055397
2.342	0.679762187838
2.343	0.68084130914
2.344	0.681916448753
2.345	0.682987621935
2.346	0.684054867066
2.347	0.685118188839
2.348	0.686177623774
2.349	0.687233191143
2.35	0.688284910262
2.351	0.689332813517
2.352	0.690376908687
2.353	0.691417227167
2.354	0.692453793774
2.355	0.693486618336
2.356	0.694515732122
2.357	0.695541155835
2.358	0.696562912908
2.359	0.697581018151
2.36	0.698595492129
2.361	0.699606365301
2.362	0.700613647053
2.363	0.701617368204
2.364	0.70261753904
2.365	0.703614187731
2.366	0.704607333863
2.367	0.705596990947
2.368	0.706583186759
2.369	0.707565937418
2.37	0.708545258559
2.371	0.70952117701
2.372	0.710493701938
2.373	0.711462859889
2.374	0.712428677281
2.375	0.713391155254
2.376	0.714350326617
2.377	0.715306200544
2.378	0.716258802502
2.379	0.717208143509
2.38	0.718154252121
2.381	0.719097136613
2.382	0.720036810973
2.383	0.720973313562
2.384	0.721906644022
2.385	0.722836821428
2.386	0.72376386989
2.387	0.724687796183
2.388	0.725608627926
2.389	0.726526380021
2.39	0.727441061369
2.391	0.728352703899
2.392	0.729261306149
2.393	0.730166894629
2.394	0.731069486267
2.395	0.731969096104
2.396	0.73286573386
2.397	0.733759425875
2.398	0.734650185712
2.399	0.735538022186
2.4	0.736422955166
2.401	0.737304999942
2.402	0.738184172213
2.403	0.739060485798
2.404	0.7399339564
2.405	0.740804604166
2.406	0.741672432445
2.407	0.7425374705
2.408	0.7433997195
2.409	0.74425920752
2.41	0.745115937697
2.411	0.745969925054
2.412	0.746821196161
2.413	0.747669752447
2.414	0.748515609961
2.415	0.749358784939
2.416	0.750199294504
2.417	0.751037147905
2.418	0.751872356829
2.419	0.752704937451
2.42	0.753534911515
2.421	0.754362275041
2.422	0.755187058014
2.423	0.756009259153
2.424	0.756828907238
2.425	0.757646002977
2.426	0.758460566574
2.427	0.759272606812
2.428	0.760082130434
2.429	0.760889162347
2.43	0.761693712863
2.431	0.762495785355
2.432	0.763295401189
2.433	0.764092573073
2.434	0.764887298251
2.435	0.765679610029
2.436	0.766469513139
2.437	0.767257007534
2.438	0.768042126607
2.439	0.768824863306
2.44	0.76960523421
2.441	0.770383256125
2.442	0.771158930581
2.443	0.771932287719
2.444	0.77270331502
2.445	0.773472049685
2.446	0.774238482999
2.447	0.775002627983
2.448	0.775764496954
2.449	0.776524119261
2.45	0.777281470627
2.451	0.778036596593
2.452	0.778789491418
2.453	0.779540164694
2.454	0.780288632767
2.455	0.781034897894
2.456	0.781778978479
2.457	0.782520878648
2.458	0.78326061595
2.459	0.783998196808
2.46	0.784733635524
2.461	0.785466932571
2.462	0.786198102979
2.463	0.786927160367
2.464	0.787654111784
2.465	0.788378966902
2.466	0.789101730367
2.467	0.789822427153
2.468	0.790541045387
2.469	0.791257615308
2.47	0.791972127894
2.471	0.792684616149
2.472	0.793395064418
2.473	0.794103494226
2.474	0.794809905942
2.475	0.795514333058
2.476	0.796216762002
2.477	0.796917206606
2.478	0.797615676296
2.479	0.798312171214
2.48	0.799006727071
2.481	0.79969932104
2.482	0.800389982506
2.483	0.801078717091
2.484	0.801765527622
2.485	0.80245042172
2.486	0.80313341485
2.487	0.803814512113
2.488	0.804493720541
2.489	0.805171046611
2.49	0.805846508165
2.491	0.806520106061
2.492	0.807191842152
2.493	0.807861746818
2.494	0.808529799808
2.495	0.809196029027
2.496	0.809860432778
2.497	0.810523018936
2.498	0.811183811859
2.499	0.81184279998
2.5	0.81249999935
2.501	0.813155408878
2.502	0.813809050138
2.503	0.814460914236
2.504	0.815111031083
2.505	0.815759389843
2.506	0.816406002997
2.507	0.817050878795
2.508	0.81769402379
2.509	0.818335444343
2.51	0.818975146478
2.511	0.819613151494
2.512	0.820249444345
2.513	0.820884048445
2.514	0.821516964896
2.515	0.822148200156
2.516	0.822777759669
2.517	0.823405662498
2.518	0.824031899989
2.519	0.824656480645
2.52	0.825279421164
2.521	0.825900727515
2.522	0.826520388212
2.523	0.827138442513
2.524	0.827754867774
2.525	0.828369683421
2.526	0.828982883766
2.527	0.829594491981
2.528	0.830204517732
2.529	0.830812945771
2.53	0.831419798466
2.531	0.832025079008
2.532	0.832628791047
2.533	0.833230946526
2.534	0.833831543528
2.535	0.834430587463
2.536	0.835028089332
2.537	0.835624062963
2.538	0.836218507888
2.539	0.836811423741
2.54	0.837402824358
2.541	0.837992717758
2.542	0.838581094095
2.543	0.839167982451
2.544	0.839753370444
2.545	0.840337266327
2.546	0.840919685099
2.547	0.841500624155
2.548	0.842080091244
2.549	0.842658091484
2.55	0.843234642553
2.551	0.843809733048
2.552	0.844383374934
2.553	0.844955562175
2.554	0.845526328095
2.555	0.846095661599
2.556	0.846663562076
2.557	0.847230040782
2.558	0.84779510305
2.559	0.848358753906
2.56	0.848921005097
2.561	0.849481851239
2.562	0.850041304996
2.563	0.850599371005
2.564	0.851156042517
2.565	0.851711345643
2.566	0.852265268306
2.567	0.852817822536
2.568	0.853369016959
2.569	0.853918847308
2.57	0.85446732606
2.571	0.855014449381
2.572	0.855560228639
2.573	0.856104674272
2.574	0.856647789055
2.575	0.857189565433
2.576	0.85773002161
2.577	0.858269148831
2.578	0.858806967707
2.579	0.859343474052
2.58	0.859878671974
2.581	0.86041256998
2.582	0.86094517056
2.583	0.861476486177
2.584	0.862006499443
2.585	0.862535234967
2.586	0.8630626957
2.587	0.863588884972
2.588	0.864113795659
2.589	0.864637438609
2.59	0.865159828902
2.591	0.865680962973
2.592	0.866200833108
2.593	0.866719466983
2.594	0.86723685314
2.595	0.867752995244
2.596	0.868267905951
2.597	0.868781588953
2.598	0.869294041457
2.599	0.869805269118
2.6	0.870315275131
2.601	0.870824071508
2.602	0.871331647152
2.603	0.871838035569
2.604	0.8723432104
2.605	0.872847187432
2.606	0.873349964095
2.607	0.873851559516
2.608	0.8743519632
2.609	0.874851174171
2.61	0.87534922486
2.611	0.87584608334
2.612	0.876341781049
2.613	0.876836310757
2.614	0.877329674882
2.615	0.877821872993
2.616	0.878312929959
2.617	0.878802821124
2.618	0.879291566111
2.619	0.879779169811
2.62	0.880265624898
2.621	0.880750942092
2.622	0.881235132842
2.623	0.881718193866
2.624	0.882200116444
2.625	0.882680922951
2.626	0.883160606477
2.627	0.88363917939
2.628	0.884116627531
2.629	0.884592978428
2.63	0.885068214059
2.631	0.88554234875
2.632	0.886015388758
2.633	0.886487328168
2.634	0.886958171641
2.635	0.887427925181
2.636	0.887896602283
2.637	0.888364186354
2.638	0.888830686481
2.639	0.889296120768
2.64	0.889760479939
2.641	0.890223766873
2.642	0.890685985198
2.643	0.891147146064
2.644	0.891607238792
2.645	0.892066279041
2.646	0.892524256957
2.647	0.892981195444
2.648	0.893437077582
2.649	0.893891917413
2.65	0.894345712687
2.651	0.894798471009
2.652	0.895250192203
2.653	0.895700876011
2.654	0.896150532082
2.655	0.896599168335
2.656	0.897046761192
2.657	0.897493349441
2.658	0.897938913995
2.659	0.898383458696
2.66	0.898826997582
2.661	0.899269520089
2.662	0.899711032584
2.663	0.900151550194
2.664	0.9005910613
2.665	0.901029569981
2.666	0.901467082059
2.667	0.901903605249
2.668	0.902339132741
2.669	0.902773671201
2.67	0.903207228342
2.671	0.903639795756
2.672	0.904071389596
2.673	0.904501997904
2.674	0.90493163936
2.675	0.905360304287
2.676	0.905787990766
2.677	0.906214718092
2.678	0.906640481573
2.679	0.907065272032
2.68	0.907489120494
2.681	0.90791200048
2.682	0.908333926332
2.683	0.908754898333
2.684	0.909174911342
2.685	0.909593987621
2.686	0.910012118054
2.687	0.910429298056
2.688	0.910845544721
2.689	0.911260849696
2.69	0.911675216345
2.691	0.91208864405
2.692	0.912501150201
2.693	0.912912718099
2.694	0.913323372243
2.695	0.91373308702
2.696	0.914141884088
2.697	0.914549765409
2.698	0.914956723714
2.699	0.915362765762
2.7	0.915767895131
2.701	0.916172111586
2.702	0.916575414135
2.703	0.916977825019
2.704	0.917379313567
2.705	0.917779908663
2.706	0.918179600939
2.707	0.918578388066
2.708	0.918976277078
2.709	0.91937328342
2.71	0.919769385748
2.711	0.920164597583
2.712	0.920558925134
2.713	0.920952362868
2.714	0.921344920525
2.715	0.921736589083
2.716	0.922127375583
2.717	0.922517281819
2.718	0.922906318025
2.719	0.923294473207
2.72	0.923681754476
2.721	0.924068159756
2.722	0.9244536991
2.723	0.924838374198
2.724	0.925222182458
2.725	0.925605119136
2.726	0.925987197251
2.727	0.92636841479
2.728	0.926748767512
2.729	0.927128270737
2.73	0.927506921027
2.731	0.927884704335
2.732	0.928261642574
2.733	0.928637737361
2.734	0.929012968893
2.735	0.929387366006
2.736	0.929760911149
2.737	0.930133605534
2.738	0.930505462766
2.739	0.930876474998
2.74	0.931246667634
2.741	0.931615998902
2.742	0.931984507432
2.743	0.932352176372
2.744	0.932719012214
2.745	0.933085022581
2.746	0.933450197426
2.747	0.933814538601
2.748	0.934178068895
2.749	0.934540761139
2.75	0.934902635639
2.751	0.935263679301
2.752	0.935623899256
2.753	0.935983314915
2.754	0.936341897859
2.755	0.936699666399
2.756	0.937056628418
2.757	0.937412774086
2.758	0.937768107085
2.759	0.938122622662
2.76	0.938476330481
2.761	0.938829225147
2.762	0.93918131363
2.763	0.939532602353
2.764	0.939883085236
2.765	0.940232760702
2.766	0.940581618908
2.767	0.940929703894
2.768	0.941276973557
2.769	0.9416234417
2.77	0.941969122327
2.771	0.942313994136
2.772	0.942658074751
2.773	0.943001365617
2.774	0.943343859796
2.775	0.943685562294
2.776	0.944026473699
2.777	0.944366601214
2.778	0.944705935071
2.779	0.945044479496
2.78	0.945382236247
2.781	0.945719215485
2.782	0.946055397168
2.783	0.946390811265
2.784	0.946725426697
2.785	0.947059270199
2.786	0.947392333392
2.787	0.947724617077
2.788	0.948056118812
2.789	0.948386832098
2.79	0.948716786225
2.791	0.949045958101
2.792	0.949374357839
2.793	0.949701980673
2.794	0.950028820586
2.795	0.950354902354
2.796	0.950680208484
2.797	0.951004736315
2.798	0.951328489148
2.799	0.951651493351
2.8	0.951973708932
2.801	0.952295178693
2.802	0.952615865089
2.803	0.952935794719
2.804	0.953254945484
2.805	0.953573342826
2.806	0.953890975593
2.807	0.95420783073
2.808	0.954523936604
2.809	0.954839278573
2.81	0.955153862428
2.811	0.955467678597
2.812	0.955780734866
2.813	0.956093026327
2.814	0.95640455978
2.815	0.956715337218
2.816	0.957025355681
2.817	0.95733462727
2.818	0.9576431335
2.819	0.957950881271
2.82	0.958257871903
2.821	0.958564105727
2.822	0.958869591209
2.823	0.95917431512
2.824	0.959478278414
2.825	0.959781485739
2.826	0.960083956263
2.827	0.960385655571
2.828	0.96068661904
2.829	0.960986817246
2.83	0.961286277429
2.831	0.961584970616
2.832	0.961882914616
2.833	0.962180103864
2.834	0.962476543915
2.835	0.962772232988
2.836	0.963067176605
2.837	0.963361357275
2.838	0.963654795618
2.839	0.963947480415
2.84	0.964239408017
2.841	0.964530592346
2.842	0.964821030742
2.843	0.965110707442
2.844	0.965399644797
2.845	0.965687820097
2.846	0.965975257548
2.847	0.966261933871
2.848	0.966547859304
2.849	0.966833044736
2.85	0.967117472566
2.851	0.967401137935
2.852	0.967684067559
2.853	0.967966241399
2.854	0.968247665283
2.855	0.968528331448
2.856	0.968808250186
2.857	0.969087424491
2.858	0.969365838486
2.859	0.969643498814
2.86	0.96992040625
2.861	0.97019655508
2.862	0.970471951928
2.863	0.970746605942
2.864	0.971020487314
2.865	0.9712936334
2.866	0.971566017782
2.867	0.971837642956
2.868	0.972108509996
2.869	0.972378619895
2.87	0.972647976146
2.871	0.972916561666
2.872	0.97318439822
2.873	0.973451479534
2.874	0.973717787969
2.875	0.973983345615
2.876	0.974248133812
2.877	0.974512166648
2.878	0.974775429628
2.879	0.97503792891
2.88	0.975299671552
2.881	0.97556063614
2.882	0.975820843256
2.883	0.976080274991
2.884	0.976338934878
2.885	0.976596831186
2.886	0.976853953906
2.887	0.977110305033
2.888	0.97736587711
2.889	0.977620667738
2.89	0.977874693982
2.891	0.978127938997
2.892	0.97838040359
2.893	0.978632088002
2.894	0.978882993368
2.895	0.979133107197
2.896	0.979382453042
2.897	0.979630995606
2.898	0.979878752628
2.899	0.980125718909
2.9	0.980371899074
2.901	0.980617277881
2.902	0.980861870983
2.903	0.98110565049
2.904	0.981348650252
2.905	0.981590840379
2.906	0.981832222114
2.907	0.982072799982
2.908	0.98231257269
2.909	0.98255153113
2.91	0.982789679137
2.911	0.983027005561
2.912	0.983263530223
2.913	0.983499222914
2.914	0.983734098437
2.915	0.983968145294
2.916	0.984201368677
2.917	0.984433750411
2.918	0.984665302421
2.919	0.984896018532
2.92	0.985125903568
2.921	0.985354928539
2.922	0.985583121514
2.923	0.985810460021
2.924	0.986036938694
2.925	0.986262559632
2.926	0.986487325927
2.927	0.98671122844
2.928	0.986934254529
2.929	0.987156410888
2.93	0.98737768342
2.931	0.987598086698
2.932	0.987817587756
2.933	0.988036212856
2.934	0.988253943219
2.935	0.988470760333
2.936	0.988686688368
2.937	0.988901692955
2.938	0.989115784244
2.939	0.989328957363
2.94	0.989541198479
2.941	0.989752508129
2.942	0.98996287692
2.943	0.990172301452
2.944	0.990380767529
2.945	0.990588277715
2.946	0.990794821569
2.947	0.991000393234
2.948	0.991204965251
2.949	0.991408576476
2.95	0.991611169792
2.951	0.991812757133
2.952	0.992013335813
2.953	0.992212881225
2.954	0.992411410545
2.955	0.99260888206
2.956	0.992805297472
2.957	0.99300064155
2.958	0.993194920907
2.959	0.993388112376
2.96	0.993580192683
2.961	0.993771159829
2.962	0.993961008904
2.963	0.994149700355
2.964	0.99433724719
2.965	0.99452361391
2.966	0.9947087943
2.967	0.994892776475
2.968	0.995075524258
2.969	0.995257030149
2.97	0.995437262603
2.971	0.995616212291
2.972	0.995793859734
2.973	0.995970157856
2.974	0.996145113539
2.975	0.996318675707
2.976	0.99649082084
2.977	0.996661500403
2.978	0.996830710454
2.979	0.996998396018
2.98	0.997164503861
2.981	0.997329015894
2.982	0.997491871508
2.983	0.997653012741
2.984	0.997812391351
2.985	0.997969939606
2.986	0.998125582111
2.987	0.998279226738
2.988	0.998430803388
2.989	0.998580193776
2.99	0.998727269784
2.991	0.998871895481
2.992	0.999013906954
2.993	0.999153077689
2.994	0.99928915657
2.995	0.999421788436
2.996	0.9995505328
2.997	0.999674726973
2.998	0.999793321606
2.999	0.999904273373
3	1

==> Tail.dat <==
TIMP	 p2p-Gnutella09        	 oregon1-010526        	 ego-gplus             	 oregon2-010526        	 ca-HepTh              	 ca-CondMat            	 ca-HepPh              	 email-Enron           	 loc-brightkite  	 email-EuAll           	 ca-AstroPh            	 gowalla-edges         	 munmun-twitter 	 com-dblp              	 com-lj.all.cmty       	 enron                 	 com-youtube           	 wiki-Talk             
-3	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0.9983790515	1	1	1
-2	1	1	1	1	1	0.9996255208	1	1	0.9990482737	1	1	1	1	1	0.9267542155	1	0.999821128	1
-1	0.9986426456	0.9969572221	0.9970778808	0.9948521071	0.8842324612	0.8058793241	0.964744734	0.9938568376	0.7475457798	0.9991237902	0.9868737083	0.9993946824	1	0.9827866784	0.6595744681	0.9976061813	0.7647948259	0.9997124263
0	0.7140918065	0.3611061393	0.0647101173	0.3160282698	0.4050706182	0.2565182793	0.5759550161	0.3021130104	0.2073529671	0.321849203	0.3970842875	0.6953675397	0.777367279	0.6277690173	0.3526715998	0.5986324422	0.2957581792	0.3686418276
1	0.1312931885	0.0427778772	0.0165586753	0.0242561731	0.1131048854	0.0504142677	0.1377186719	0.0611348528	0.0392146495	0.0332114646	0.0650728928	0.1951360947	0.0449876026	0.194638577	0.159363613	0.1639291809	0.0785344835	0.0040490541
2	0.001727542	0.0020583497	0	0.0005235145	0.0255846261	0.008847072	0.020349875	0.0059354226	0.0081249229	0.0014499715	0.0118974474	0.0316189449	0.000023655	0.0482055002	0.0668805967	0.014576223	0.0201023888	6.44633862616803E-05
3	0	0	0	0	0.0091456356	0.0009361981	0.0023205998	0.0005045109	0.0014452141	0.0002713137	0.0030162543	0.0045119054	0	0.0117951306	0.0270520483	0.0012798635	0.0052639463	1.25578025185092E-06
4	0	0	0	0	0.0033572586	0.0001872396	0.0001785077	5.93542260208927E-05	0.0003877404	0.0002045972	0.0009495615	0.0007324852	0	0.0028667844	0.0108590368	8.29541145240804E-05	0.0014997048	0
5	0	0	0	0	0.0011576754	0	0	0	0.0001057474	0.0001779106	0.0002792828	0.000137341	0	0.000895673	0.0045992765	2.37011755783087E-05	0.0003612685	0
6	0	0	0	0	0.0001157675	0	0	0	1.76245615890305E-05	0	0	5.08670285007961E-06	0	0.0003027627	0.0020195963	0	0.000111024	0
7	0	0	0	0	0	0	0	0	0	0	0	0	0	4.09991169420966E-05	0.0008071796	0	3.78891346297879E-05	0
8	0	0	0	0	0	0	0	0	0	0	0	0	0	9.46133467894538E-06	0.0003657018	0	0.000018504	0
9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0.0001251952	0	2.64342799742706E-06	0
10	0	0	0	0	0	0	0	0	0	0	0	0	0	0	3.95353281102772E-05	0	0	0
11	0	0	0	0	0	0	0	0	0	0	0	0	0	0	9.8838320275693E-06	0	0	0


==> TailRescaled.dat <==
	 p2p-Gnutella09        		 oregon1-010526        		 ego-gplus             		 oregon2-010526        		 ca-HepTh              		 ca-CondMat            		 ca-HepPh              		 email-Enron           		 loc-brightkite  		 email-EuAll           		 ca-AstroPh            		 gowalla-edges         		 munmun-twitter 		 com-dblp              		 com-lj.all.cmty       		 enron                 		 com-youtube           		 wiki-Talk             
0	0.9986426456	0	0.9969572221	0	0.9970778808	0	0.9948521071	0	0.8842324612	0	0.8058793241	0	0.964744734	0	0.9938568376	0	0.7475457798	0	0.9991237902	0	0.9868737083	0	0.9993946824	0	1	0	0.9827866784	0	0.6595744681	0	0.9976061813	0	0.7647948259	0	0.9997124263
0.5	0.1312931885	0.5	0.0427778772	1	0.0165586753	0.5	0.0242561731	0.1666666667	0.1131048854	0.25	0.0504142677	0.25	0.1377186719	0.25	0.0611348528	0.1666666667	0.0392146495	0.2	0.0332114646	0.2	0.0650728928	0.1666666667	0.1951360947	0.5	0.0449876026	0.125	0.194638577	0.0909090909	0.159363613	0.2	0.1639291809	0.1111111111	0.0785344835	0.3333333333	0.0040490541
1	0.001727542	1	0.0020583497	2	0	1	0.0005235145	0.3333333333	0.0255846261	0.5	0.008847072	0.5	0.020349875	0.5	0.0059354226	0.3333333333	0.0081249229	0.4	0.0014499715	0.4	0.0118974474	0.3333333333	0.0316189449	1	0.000023655	0.25	0.0482055002	0.1818181818	0.0668805967	0.4	0.014576223	0.2222222222	0.0201023888	0.6666666667	6.44633862616803E-05
1.5	0	1.5	0	3	0	1.5	0	0.5	0.0091456356	0.75	0.0009361981	0.75	0.0023205998	0.75	0.0005045109	0.5	0.0014452141	0.6	0.0002713137	0.6	0.0030162543	0.5	0.0045119054	1.5	0	0.375	0.0117951306	0.2727272727	0.0270520483	0.6	0.0012798635	0.3333333333	0.0052639463	1	1.25578025185092E-06
2	0	2	0	4	0	2	0	0.6666666667	0.0033572586	1	0.0001872396	1	0.0001785077	1	5.93542260208927E-05	0.6666666667	0.0003877404	0.8	0.0002045972	0.8	0.0009495615	0.6666666667	0.0007324852	2	0	0.5	0.0028667844	0.3636363636	0.0108590368	0.8	8.29541145240804E-05	0.4444444444	0.0014997048	1.3333333333	0
2.5	0	2.5	0	5	0	2.5	0	0.8333333333	0.0011576754	1.25	0	1.25	0	1.25	0	0.8333333333	0.0001057474	1	0.0001779106	1	0.0002792828	0.8333333333	0.000137341	2.5	0	0.625	0.000895673	0.4545454545	0.0045992765	1	2.37011755783087E-05	0.5555555556	0.0003612685	1.6666666667	0
3	0	3	0	6	0	3	0	1	0.0001157675	1.5	0	1.5	0	1.5	0	1	1.76245615890305E-05	1.2	0	1.2	0	1	5.08670285007961E-06	3	0	0.75	0.0003027627	0.5454545455	0.0020195963	1.2	0	0.6666666667	0.000111024	2	0
3.5	0	3.5	0	7	0	3.5	0	1.1666666667	0	1.75	0	1.75	0	1.75	0	1.1666666667	0	1.4	0	1.4	0	1.1666666667	0	3.5	0	0.875	4.09991169420966E-05	0.6363636364	0.0008071796	1.4	0	0.7777777778	3.78891346297879E-05	2.3333333333	0
4	0	4	0	8	0	4	0	1.3333333333	0	2	0	2	0	2	0	1.3333333333	0	1.6	0	1.6	0	1.3333333333	0	4	0	1	9.46133467894538E-06	0.7272727273	0.0003657018	1.6	0	0.8888888889	0.000018504	2.6666666667	0
4.5	0	4.5	0	9	0	4.5	0	1.5	0	2.25	0	2.25	0	2.25	0	1.5	0	1.8	0	1.8	0	1.5	0	4.5	0	1.125	0	0.8181818182	0.0001251952	1.8	0	1	2.64342799742706E-06	3	0
5	0	5	0	10	0	5	0	1.6666666667	0	2.5	0	2.5	0	2.5	0	1.6666666667	0	2	0	2	0	1.6666666667	0	5	0	1.25	0	0.9090909091	3.95353281102772E-05	2	0	1.1111111111	0	3.3333333333	0
5.5	0	5.5	0	11	0	5.5	0	1.8333333333	0	2.75	0	2.75	0	2.75	0	1.8333333333	0	2.2	0	2.2	0	1.8333333333	0	5.5	0	1.375	0	1	9.8838320275693E-06	2.2	0	1.2222222222	0	3.6666666667	0


==> Touch0.3-0.9.dat <==
TIMP	p2p-Gnutella09	oregon1-010526	ego-gplus	oregon2-010526	ca-HepTh	ca-CondMat	ca-HepPh	email-Enron	loc-brightkite	email-EuAll	ca-AstroPh	gowalla-edges	munmun-twitter	com-dblp	com-lj.all.cmty	enron	com-youtube	wiki-Talk
-2	0	0	0	0	0	0	0.0003719914	2.82518746646747E-06	2.91162425123168E-05	0	7.30631666307049E-06	3.39228535920889E-07	0	0	0	4.70788466344223E-06	2.34836212439025E-05	0
-1	1.48515121520894E-05	4.5914067902427E-05	0.0003280113	0.000109267	5.78854447049289E-05	0.0001494021	0.0034674012	0.0011088457	0.0003682799	6.66257982084531E-05	0.0016642541	8.86106054435777E-05	9.80967807248431E-06	1.37067102206535E-05	0	0.0037144044	0.0001252828	0
0	0.0040024978	0.0129217078	0.029727999	0.0177989446	0.0077566496	0.0084537147	0.025148905	0.0198242367	0.0040075912	0.0077270179	0.0423803678	0.0067542046	0.0395917392	0.0039445838	1.07928247142735E-06	0.0378153731	0.0026819641	0.0005346289
1	0.1689337047	0.2219772967	0.2132093861	0.2477826912	0.1155104049	0.1862802601	0.2597311935	0.2671974437	0.1666232187	0.1608314662	0.4188268154	0.2114958136	0.3689603665	0.118342526	0.0016300763	0.2958227533	0.1607815269	0.21868109
2	0.5273072325	0.5973767541	0.5702341257	0.5869652903	0.5028508582	0.5170361394	0.5289063691	0.5832497011	0.5931063714	0.7485396057	0.4623382842	0.5759626956	0.5429476615	0.4803413797	0.0584206608	0.4810371283	0.6210832436	0.7001399149
3	0.2575423183	0.1645164764	0.1480605563	0.1448088543	0.289687708	0.248792331	0.1653161724	0.1220772268	0.2228016284	0.0762538395	0.0701506634	0.2026982299	0.0461425086	0.3332483578	0.4220267882	0.171379959	0.2088552517	0.0784769817
4	0.037889187	0.0028579616	0.0380862149	0.0022741958	0.0673786576	0.0350364992	0.0149627876	0.0062810606	0.0125045936	0.0064576308	0.0041223097	0.002804978	0.0020443612	0.0578005462	0.4219555555	0.008803967	0.0062819289	0.0020672343
5	0.0037253307	0.000220551	0.0001673324	0.0001975566	0.0127347978	0.003575221	0.0016613204	0.0001521565	0.0004045821	2.37014426407603E-05	0.0003612857	0.0001027862	0.0002023284	0.0055836541	0.0854113568	0.0011872882	0.000076598	2.84082943845367E-05
6	0.0004654849	5.88378035611853E-05	0.0001814606	4.71245593581799E-05	0.0028942722	0.0004510146	0.000279601	8.25646622853352E-05	9.43265478832053E-05	9.52658934788456E-05	0.0001101928	4.97740779069377E-05	7.8416683539178E-05	0.0005625039	0.0091782181	0.0001683917	4.43255862058776E-05	0.000067655


==> Touch0.4-0.8.dat <==
TIMP	p2p-Gnutella09	oregon1-010526	ego-gplus	oregon2-010526	ca-HepTh	ca-CondMat	ca-HepPh	email-Enron	loc-brightkite	email-EuAll	ca-AstroPh	gowalla-edges	munmun-twitter	com-dblp	com-lj.all.cmty	enron	com-youtube	wiki-Talk
-2	5.48155573738756E-07	0	0	0	0	0	0	0	0	0	2.88639228201795E-07	0	0	0	0	0.0007824664	0	0
-1	0.0007973227	6.83751896513421E-05	0.0038961905	0.0002996242	0.000031913	1.18471165490621E-05	0.0004505323	0.0008198414	3.79873631325131E-06	0.0002661624	0.0004399649	0.0002420757	0.0001316316	4.97076969315226E-06	5.31182370416664E-06	0.0103022837	1.01767125924444E-05	0
0	0.0139339929	0.0422465782	0.1026686813	0.0546134075	0.0134139102	0.0197429239	0.0578492524	0.033223544	0.0090245531	0.0159883179	0.0611323585	0.0154863145	0.0726830469	0.0058957183	0.0022149594	0.1221460482	0.011061093	0.0038548617
1	0.2934555432	0.3694910926	0.4002222833	0.3782185781	0.2269306148	0.33160258	0.4627623436	0.4766113055	0.2886689634	0.3650405831	0.5155824118	0.3420710289	0.4471591488	0.2069203401	0.0408100509	0.4407885155	0.2980569434	0.5206873396
2	0.527862763	0.5313182117	0.4239232967	0.5168918232	0.4869797754	0.4982530224	0.4097671013	0.4476697002	0.5788742318	0.5637984668	0.3815083226	0.5555252032	0.4596706025	0.5370944652	0.3093093732	0.3792244328	0.5721518234	0.4483318464
3	0.1453233666	0.0552853015	0.0539594261	0.0485208177	0.2208187552	0.1333906385	0.0617207489	0.038056873	0.1190812686	0.0500641566	0.0385468636	0.0859238771	0.0187859584	0.2196089297	0.4744517581	0.0435941557	0.1170965068	0.0258346131
4	0.016463335	0.0012350522	0.0151279243	0.0011952202	0.0426920367	0.0147920504	0.006275414	0.0033860446	0.0039447584	0.0047137301	0.0023683373	0.0005913346	0.0014295997	0.0274167469	0.1481839763	0.0026616839	0.001490768	0.0011883019
5	0.0018470254	0.0002850444	0.0001224298	0.0002121299	0.0070453524	0.0016946539	0.000853438	0.0001622795	0.0002766746	5.81476275849728E-05	0.0003173982	9.15585877806142E-05	3.87484836231298E-05	0.0026081121	0.0213154954	0.0003674615	5.28004782533036E-05	7.52405773857257E-05
6	0.0002511466	4.05230844801096E-05	6.44444444444444E-05	2.92349316098001E-05	0.0014575445	0.0003502768	0.0001879057	3.91048839012333E-05	5.59222015309955E-05	5.8709884884054E-05	6.03780785538482E-05	1.88888190705201E-05	9.32773958754549E-05	0.0003222682	0.0030692692	7.28823783031055E-05	2.44381609098639E-05	1.54671210906175E-05


==> Touch0.5-0.7.dat <==
TIMP	p2p-Gnutella09	oregon1-010526	ego-gplus	oregon2-010526	ca-HepTh	ca-CondMat	ca-HepPh	email-Enron	loc-brightkite	email-EuAll	ca-AstroPh	gowalla-edges	munmun-twitter	com-dblp	com-lj.all.cmty	enron	com-youtube	wiki-Talk
-2	0	0	0.0003311761	0	0	0	0	0	0	5.58558638614055E-05	0	0	0	0	0	3.69357611304596E-05	0	0
-1	4.56796200162126E-08	0	0.0342144302	8.38509380284001E-05	6.19212706695078E-06	3.78024248753474E-06	0.0001045268	0.000277872	3.99305578222766E-06	0.0138460503	1.51910988856216E-05	4.69059265781675E-05	6.1622386099606E-06	3.25244555446797E-07	4.02353700054278E-06	0.006450811	2.19859313531157E-06	1.00981767180926E-05
0	0.0196858454	0.0302618839	0.2444629372	0.0395201666	0.0169404936	0.0209318285	0.065491211	0.0561906725	0.0132309196	0.0823512608	0.0604309555	0.0200988309	0.0072097586	0.0057563611	0.0035385992	0.0680461703	0.0246258494	0.0308857143
1	0.3873746585	0.4722212063	0.4745566118	0.4803616634	0.2944165831	0.3578896258	0.5112662547	0.5344166979	0.3533289682	0.4744919906	0.549198686	0.4290184078	0.1855695626	0.2323703018	0.0678623874	0.4468648625	0.4086401779	0.5020838509
2	0.46971697	0.468743793	0.2238717489	0.453940604	0.4794332386	0.4909800222	0.3670404028	0.375924495	0.5498639315	0.3696949445	0.3557631775	0.5261088193	0.5490161632	0.5437626612	0.3866523549	0.4271806146	0.522376031	0.4423016329
3	0.1090086423	0.0269196082	0.0197804753	0.0243858373	0.1712791535	0.1154853816	0.0494362094	0.0319131202	0.0806408495	0.0572307105	0.0319009519	0.0238239484	0.252567916	0.1927989351	0.4223571816	0.0477923621	0.0434429354	0.0245161992
4	0.0124523101	0.0015436657	0.0025939793	0.001420194	0.030737692	0.0125732367	0.0055018088	0.0009693063	0.0025717782	0.0021527542	0.0022365039	0.000748671	0.004972775	0.022634104	0.1035399333	0.002922791	0.0007771675	0.0001070827
5	0.0014742945	0.0002213488	0.0001228763	0.0002201182	0.005381575	0.001650877	0.0008351431	0.0001877131	0.0002410304	0.0001245291	0.0003266152	7.42216103390662E-05	0.0005381352	0.0022453664	0.0137513725	0.0004710614	5.95126032243242E-05	5.90362652774995E-05
6	0.000177039	6.54974623739985E-05	5.63436928702011E-05	5.09771285393977E-05	0.001145195	0.0002841816	0.0001826352	9.09239059291811E-05	5.52173245090065E-05	3.57084408263531E-05	8.12783079144835E-05	0.000046619	4.01151631477927E-05	0.0002806861	0.0018281184	0.0001484032	2.93647713277915E-05	3.03947104788619E-05


==> Touch0.6-0.6.dat <==
TIMP	p2p-Gnutella09	oregon1-010526	ego-gplus	oregon2-010526	ca-HepTh	ca-CondMat	ca-HepPh	email-Enron	loc-brightkite	email-EuAll	ca-AstroPh	gowalla-edges	munmun-twitter	com-dblp	com-lj.all.cmty	enron	com-youtube	wiki-Talk
-2	0	0	0.0025281196	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	6.09062193746399E-08	0	0.0652715691	0	3.37762018886151E-06	4.51484495403356E-06	0.0001321627	0.0013098225	2.70405338585832E-05	0.0069557446	6.23450693983618E-06	0	1.8172640447706E-07	6.08729997779049E-08	4.92587907872817E-06	0.0017067569	6.75181366826911E-06	0
0	0.0107402636	0.0221774605	0.3979771108	0.0260957009	0.0148425766	0.0229797729	0.0852837274	0.1126509184	0.0148814055	0.0926532062	0.0717555021	0.0149291972	0.0024357295	0.0059949049	0.0041961076	0.0574733655	0.0245217935	0.0356910797
1	0.2952644288	0.5120860632	0.3295406227	0.5287071682	0.2785305433	0.3749341986	0.5476986501	0.519693504	0.3754470073	0.3312088392	0.5689789181	0.4145373064	0.1745783377	0.243093281	0.0782739655	0.4016962112	0.3589270074	0.3802515551
2	0.5353789763	0.4453084245	0.1905019552	0.4253906196	0.4864232536	0.4802605788	0.3170856807	0.3336717904	0.5467627412	0.4776640196	0.328332688	0.5498920575	0.5617598902	0.5414182173	0.39331947	0.4751077716	0.5689544394	0.5417516101
3	0.1392607002	0.0175613267	0.0102179203	0.0170665555	0.1796742216	0.1078263912	0.043548308	0.0305958356	0.0596004941	0.0885536448	0.0284377166	0.0193847262	0.2311724226	0.1853037015	0.4110999434	0.0595204691	0.0462932779	0.0418511941
4	0.0170823064	0.0026299812	0.0030605604	0.0024740138	0.032859942	0.0119964933	0.0051534148	0.0018231436	0.0029444902	0.0027707789	0.0020634257	0.0010768307	0.0293892484	0.0215838308	0.0983778796	0.0037452416	0.0011738912	0.0003804832
5	0.0018839816	0.0001050016	6.17932752179327E-05	0.0001489352	0.0056838378	0.0014764544	0.0007494278	7.70781808766443E-05	0.0001962979	2.76560999791556E-05	0.0002762004	8.82387534555906E-05	0.0003159415	0.0021821043	0.0126119364	0.0001980024	3.22318723925704E-05	3.00721741200534E-07
6	0.0003222091	0.0001184556	0.0008287671	0.0001071184	0.0013965119	0.0003671782	0.000238623	0.0001570576	0.0001028851	0.0001565405	0.0001139725	6.67148553145929E-05	0.0003073599	0.0003040099	0.0017092597	0.000494197	5.95304999769263E-05	7.22333622363681E-05


==> Untouch0D.dat <==
Baseline	 p2p-Gnutella09                    	 oregon1-010526                    	 ego-gplus                         	 oregon2-010526                    	 ca-HepTh                          	 ca-CondMat                        	 ca-HepPh                          	 email-Enron                       	 loc-brightkite    	 email-EuAll                       	 ca-AstroPh                        	 gowalla-edges                     	 munmun-twitter             	 com-dblp                          	 com-lj.all.cmty                   	 enron                             	 com-youtube                       	 wiki-Talk                         
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.3	0	0	0	0	0.076485943	0	0	0.1972246287	0	0	0	0	0	0	0	0	0	0
0.4	1.37113241981401E-05	0	0	0	0.076485943	0	0.1301582472	0.1972246287	0	0	0	0	0	0	0	0	0	0
0.5	0.1540444834	0	0	0	0.2645664752	0	0.228430251	0.3026057437	0.1659716253	0	0	0.2461988325	0	0.2740348937	0.3265294496	0	0	0
0.6	0.3009043987	0	0	0.0575323978	0.392265305	0.2086964059	0.3531779504	0.3026057437	0.2926176027	0	0.0861607051	0.3599331773	0.3795227677	0.4276564354	0.4684709753	0.4571224835	0	0
0.7	0.391826626	0.5579326909	0.5302461867	0.2657244931	0.5403790127	0.3766075933	0.4131966355	0.4180932527	0.3130030518	0	0.2985062824	0.426463504	0.4186670058	0.5547148885	0.5486090627	0.4614237787	0.5235069036	0
0.8	0.5012140278	0.5914444521	0.5686563314	0.2926125164	0.6113663222	0.4909005783	0.5188681114	0.5435911857	0.4958497819	0.5576157466	0.3692881416	0.4566323759	0.5780132703	0.6035854685	0.698173684	0.5478927679	0.6093085666	0.67544125
0.9	0.62409155	0.5965540204	0.6566083009	0.6958478878	0.7398289226	0.6426574167	0.6040780479	0.6094289453	0.6127331952	0.619462158	0.4793248306	0.5195795136	0.5935644963	0.7001974671	0.7893347329	0.5688153988	0.7389268702	0.7172211266
1	0.7280609985	0.6022229965	0.8427627824	0.7978664158	0.7677207312	0.7798163482	0.7088672315	0.7974727732	0.8169807565	0.8551056699	0.7310638265	0.7073076907	0.7251870229	0.835908772	0.877620537	0.8267452702	0.905086729	0.8387148136
1.1	0.8245121223	0.6120167999	0.8579612055	0.8543641245	0.8403523248	0.8400308191	0.7680838495	0.880734786	0.888984171	0.8689729657	0.7319829744	0.8053674841	0.8128484093	0.9156131566	0.9462321441	0.8534779846	0.975007351	0.8496568735
1.2	0.9385796801	0.6796940828	0.8670928268	0.8574975487	0.9176908126	0.9605500897	0.828700917	0.9019306662	0.9456422165	0.8769794387	0.7696604094	0.8802173061	0.9251991158	0.9534956789	0.9876769133	0.8868479953	0.975007351	0.8640272664
1.3	0.9385796801	0.8114313287	0.8945657477	0.8703208872	0.9611968697	0.9614561761	0.8892637883	0.9238900462	0.9793616182	0.9025395861	0.87745143	0.9706741327	0.9748852406	0.9894845666	0.9977469409	0.9296447293	0.975007351	0.8988095694
1.4	0.9799642191	0.9201603777	0.9490794025	0.8969101068	0.9944061354	0.9842761507	0.9401060826	0.9489808496	0.9924347048	0.9521760028	0.9699309162	0.9706741327	0.995409756	0.9992271987	1	0.9704245807	0.9751599477	0.945961006
1.5	0.9989529571	1	0.9900345152	0.928959195	0.999462191	0.9998494645	0.9678605447	0.9826469637	0.9992440852	0.9930558722	0.9699309162	0.9708777853	0.9979431886	1	1	0.9945643757	0.9788537178	0.9854742141
1.6	0.9989529571	1	0.9902630134	0.9614093816	1	1	0.9932863895	0.9984411697	1	0.9971405562	0.9793784291	0.9763056533	1	1	1	1	0.9975954054	0.9983091272
1.7	1	1	0.9999878275	1	1	1	0.9997096559	1	1	1	0.9964923466	0.9977805602	1	1	1	1	1	0.9999454459
1.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> Untouch0D6.dat <==
Baseline	 p2p-Gnutella09                    	 oregon1-010526                    	 ego-gplus                         	 oregon2-010526                    	 ca-HepTh                          	 ca-CondMat                        	 ca-HepPh                          	 email-Enron                       	 loc-brightkite    	 email-EuAll                       	 ca-AstroPh                        	 gowalla-edges                     	 munmun-twitter             	 com-dblp                          	 com-lj.all.cmty                   	 enron                             	 com-youtube                       	 wiki-Talk                         
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.3	0	0	0	0	0.1339179911	0	0	0	0	0	0	0	0	0	0	0	0	0
0.4	0	0	0	0	0.1339179911	0	0	0	0	0	0	0	0	0.2762609276	0	0	0	0
0.5	0	0	0	0	0.2350100229	0	0	0	0.2320191528	0	0	0	0	0.3309820249	0.3272652482	0.2008817183	0	0
0.6	0	0	0	0	0.3114831929	0.3532385289	0.3535458525	0.2030134494	0.2953421415	0	0.1029752569	0	0	0.3629918148	0.4464168667	0.2008817183	0.3396065852	0
0.7	0	0	0	0.6599813788	0.4033759434	0.3820949915	0.3535458525	0.3231810097	0.3464662681	0.5772504031	0.2859437084	0	0	0.5127615753	0.5625787312	0.3724313363	0.4972035787	0
0.8	0	0.6248923747	0	0.6599813788	0.5847133918	0.5077556122	0.552633453	0.4189619167	0.3877577134	0.5772504031	0.3567255676	0.6453643545	0	0.5835040111	0.702462503	0.4038754657	0.5786105622	0
0.9	0	0.6248923747	0.7186356304	0.6599813788	0.6755123784	0.6191409507	0.5710643598	0.4689657731	0.5123034658	0.6984487081	0.4275074267	0.711745106	0	0.7523585356	0.8114100309	0.4453105459	0.7330062929	0
1	0	0.7736149433	0.7589020772	0.6599813788	0.8102406687	0.8871725248	0.7436762647	0.7739359481	0.7094212209	0.712899223	0.6387837101	0.7517152113	0	0.9066011699	0.9247314091	0.7834368706	0.8204839411	0.7731089797
1.1	0	0.7736149433	0.7589020772	0.6599813788	0.8255714798	0.9089992561	0.7766954366	0.8663360521	0.7969767855	0.7192616358	0.704610151	0.7732683923	0	0.9274687702	0.9546293114	0.8252725734	0.8470010286	0.7731089797
1.2	0.912394727	0.7736149433	0.7589020772	0.8209019767	0.8842862938	0.9709314722	0.8308989573	0.8947251698	0.9043198447	0.7458020494	0.8028111136	0.9145064889	0	0.9533027944	0.9941954441	0.8605975443	0.8852496902	0.7731089797
1.3	0.912394727	0.7736149433	0.7589020772	0.9115540127	0.9641135078	0.9916661888	0.8785175964	0.9311675734	0.9284827702	0.8253227577	0.8843789886	0.9150861153	0	0.9949384528	0.9982588514	0.8996835869	0.9392031651	0.820305624
1.4	1	0.7736149433	0.8965739684	0.9344042145	0.9860146438	0.9968802883	0.9183012594	0.9828651728	0.9675264195	0.9766439179	0.9147818145	0.9272255435	0	0.9988128219	1	0.9178535131	0.9829513067	0.8479138911
1.5	1	0.922337512	0.9447893987	1	1	0.9999470257	0.9670130147	0.9852509646	0.9990459645	0.9909840642	0.9674414792	0.9827828107	0	1	1	0.997338822	0.9858661422	0.9949539611
1.6	1	0.9658360748	0.9771068621	1	1	1	0.9960756282	0.9964738985	0.9991490283	0.9993869863	0.99392837	1	0	1	1	0.9976222076	0.999711627	1
1.7	1	0.9784719161	1	1	1	1	0.9999741349	1	1	1	0.9997181692	1	0	1	1	0.9997037011	1	1
1.8	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1


==> UntouchD3D.dat <==
Baseline	 p2p-Gnutella09                    	 oregon1-010526                    	 ego-gplus                         	 oregon2-010526                    	 ca-HepTh                          	 ca-CondMat                        	 ca-HepPh                          	 email-Enron                       	 loc-brightkite    	 email-EuAll                       	 ca-AstroPh                        	 gowalla-edges                     	 munmun-twitter             	 com-dblp                          	 com-lj.all.cmty                   	 enron                             	 com-youtube                       	 wiki-Talk                         
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.5	0	0	0	0	0	0	0	0	0	0	0	0	0.348196069	0	0	0	0	0
0.6	0.2255885416	0	0	0	0	0	0	0.6332717028	0	0	0	0	0.3792665988	0	0	0	0	0
0.7	0.2255885416	0	0	0	0	0	0	0.6332717028	0	0	0	0.5198736767	0.5246416799	0	0.5830945571	0	0	0
0.8	0.4566346997	0	0	0	0	0	0	0.6332717028	0	0	0	0.5198736767	0.5246416799	0	0.5830945571	0	0	0
0.9	0.5739724119	0.3385699274	0	0	0.5179299034	0.7479987101	0	0.721164165	0.7096664714	0	0	0.5198736767	0.5832989871	0.6254072731	0.7526286166	0.4658333683	0	0.6847509536
1	0.7689538419	0.8671689356	0.5197780415	0.486900419	0.5179299034	0.7544723614	0.5355296868	0.7775458519	0.799270875	0.7823006799	0	0.6336080215	0.825558385	0.8278993948	0.8484708565	0.5466127019	0.7285771718	0.6999448794
1.1	0.8228341962	0.8671689356	0.7370590124	0.7384730529	0.6954951053	0.8438429873	0.5355296868	0.8090566271	0.799270875	0.9149076836	0	0.7656495067	0.8289548469	0.8513661707	0.9475147854	0.7953428247	0.8570919847	0.7976603081
1.2	0.8430061266	0.8671689356	0.7818609176	0.8953558293	0.9427069208	0.8801329821	0.5355296868	0.8296905462	0.8503950016	0.9681309245	0.722014533	0.8501215302	0.8862172058	0.9802087869	0.9972860377	0.820704607	0.9358904814	0.8928594092
1.3	0.9558329851	0.8830379042	0.8974464473	0.9032846095	0.9784794608	0.9208038819	0.8283247806	0.8961786271	0.9648421169	0.9856199876	0.8863649203	0.9270353143	0.9280768885	0.9905297092	0.9985501987	0.9480782278	0.9748815617	0.9794078154
1.4	0.9908625483	0.903709207	0.9293734547	0.9275944461	1	0.9769371401	0.9558060235	0.982196332	0.9878011379	0.9957280476	0.8863649203	0.9864444384	0.9404701616	1	1	0.9754583079	0.9983510657	0.9814008464
1.5	0.9987397629	0.9085741509	0.97561324	0.9590238226	1	0.9816034131	0.9558060235	0.9865150947	0.9892398411	1	0.9131566767	0.9864444384	0.9787875416	1	1	0.9888145535	1	0.9854260211
1.6	0.9987397629	0.9291855067	0.9979413589	1	1	1	0.9971398357	0.9929317251	1	1	0.9894006205	0.9875493977	0.999447784	1	1	0.9971744825	1	0.9955390865
1.7	1	0.9752692707	1	1	1	1	1	0.9989459012	1	1	1	1	1	1	1	1	1	1
1.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> UntouchD6D3.dat <==
Baseline	 p2p-Gnutella09                    	 oregon1-010526                    	 ego-gplus                         	 oregon2-010526                    	 ca-HepTh                          	 ca-CondMat                        	 ca-HepPh                          	 email-Enron                       	 loc-brightkite    	 email-EuAll                       	 ca-AstroPh                        	 gowalla-edges                     	 munmun-twitter             	 com-dblp                          	 com-lj.all.cmty                   	 enron                             	 com-youtube                       	 wiki-Talk                         
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.3	0	0	0	0	0.1787594699	0	0	0	0	0	0	0	0	0	0	0	0	0
0.4	0	0.0591848522	0	0	0.1787594699	0	0	0.297120212	0	0	0	0	0	0	0	0	0	0
0.5	0.2599611985	0.1335461365	0	0	0.2999665766	0.1729846947	0	0.297120212	0	0	0	0	0	0	0.361060564	0	0	0
0.6	0.3008189942	0.1335461365	0	0	0.3764397466	0.3439824881	0	0.3185245932	0.1949639733	0	0	0.2471014679	0.5102637483	0.3615871344	0.4772224286	0.4696407634	0	0
0.7	0.4199993641	0.5395164833	0	0.3176575067	0.4271387827	0.4807312084	0	0.3185245932	0.2953285358	0	0	0.3372338037	0.5102637483	0.4710293289	0.5380036712	0.536562763	0	0
0.8	0.4796431828	0.5780243483	0.4733326223	0.3577457988	0.5092710117	0.5581077967	0.087199696	0.4965844548	0.4219745131	0.4926682855	0.3405162221	0.4177029851	0.5102637483	0.5993927019	0.6250347192	0.536562763	0.3599893419	0.6113929807
0.9	0.5566585688	0.5938294404	0.8190520597	0.4285085397	0.588468455	0.648496495	0.4880640398	0.5485355626	0.5385712749	0.6689406305	0.4754894836	0.5612108179	0.514909374	0.6856910079	0.7411965838	0.5651474288	0.6208969651	0.667387699
1	0.707437117	0.8136493971	0.9305445311	0.8809621621	0.7022557941	0.7396151161	0.689986602	0.6388391182	0.7077555672	0.8081142431	0.5910244625	0.7026773094	0.8181228351	0.7875112005	0.8400653364	0.7506459271	0.7533890496	0.8435274121
1.1	0.7629113104	0.847615157	0.9305445311	0.881062669	0.7782482336	0.8495186182	0.6907609722	0.7658511128	0.7634321683	0.811463842	0.6508029618	0.8205204252	0.8666195628	0.8618066744	0.9345065478	0.8059421004	0.818572725	0.8435274121
1.2	0.8807588074	0.8615690246	0.9305445311	0.8817136724	0.8670179996	0.8575701492	0.6989292634	0.8700180088	0.8637362903	0.8432054724	0.7827561472	0.9352879398	0.9474047526	0.9376265619	0.9774089691	0.8781562899	0.9267194467	0.8439145101
1.3	0.951030984	0.8788738438	0.9305445311	0.8844249101	0.9280796693	0.9100978544	0.8278403994	0.8760558106	0.9639394825	0.9099058241	0.8698058543	0.9352879398	0.9832271754	0.9796097412	0.9980003032	0.9218166714	0.9824317493	0.8719844086
1.4	0.9572876314	0.9013909115	0.944224039	0.8931607444	0.9736159912	0.9670758836	0.9584497029	0.9205929445	0.9949517451	0.9942131253	0.8944376274	0.9353625743	0.9869054662	0.9998217194	1	0.968742811	0.9824683782	0.919385222
1.5	0.9929513368	0.9326082801	0.9568575465	0.914483503	0.9936558761	0.9832385531	0.9591153607	0.9707251819	0.9949517451	0.9978701845	0.9730159561	0.9451934085	0.9882089429	0.9999271157	1	0.9994410052	0.9842763756	0.9631321923
1.6	0.9998734513	0.956933954	0.9940835771	0.9496550023	1	0.9997626498	0.991957256	1	0.9966327499	0.9995470454	1	0.9797118141	0.9987124897	1	1	0.9994901819	0.9995107972	1
1.7	1	0.9908349474	1	0.9880902952	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1

